Dual Frequency Comb Assisted Analog-to-Digital Conversion of Subcarrier Modulated Signals

Photonic analog to digital conversion offers promise to overcome the signal-to-noise ratio (SNR) and sample rate trade-off in conventional analog to digital converters (ADCs), critical for modern digital communications and signal analysis. We propose using phase-stable dual frequency combs with a fixed frequency spacing offset to downconvert spectral slices of a broadband signal and enable high resolution parallel digitization. To prove the concept of our proposed method, we demonstrate the detection of a 10-GHz subcarrier modulated (SCM) signal using 500-MHz bandwidth ADCs by optically converting the SCM signal to ten 1-GHz bandwidth signals that can be processed in parallel for full signal detection and reconstruction. Using sinusoidal wave based standard ADC testing, we demonstrate a spurious-free dynamic range (SFDR) of >45dB and signal-to-noise-and-distortion (SINAD) of >20dB, only limited by the receiver front-end design. Our experimental investigation reveals that this SINAD limitation can be overcome by improved receiver design, promising high resolution ADC for broadband signals.

==> PAM4_SNRs.csv <==
Channel,SNR,TekSNR
1,20.131,20.776
2,18.596,21.857
3,19.219,21.878
4,19.152,20.252
5,17.831,19.12
6,18.083,21.936
7,17.924,21.649
8,17.185,20.617
9,17.629,21.84
10,17.587,21.019


==> SFDRs.csv <==
Freq(GHz),SFDR,SINAD,ENOB,Process gain
0.7,47.516,23.48,3.607973422,45.15449935
1.25,44.6949,23.51,3.612956811,45.15449935
1.75,45.1527,23,3.528239203,45.15449935
2.25,49.4083,22.5142,3.447541528,45.15449935
2.75,46.2206,20.5738,3.125215947,45.15449935
3.25,44.818,20.0511,3.038388704,45.15449935
3.75,47.5604,21.5157,3.281677741,45.15449935
4.25,47.7298,20.8858,3.177043189,45.15449935
4.75,46.2709,20.9931,3.19486711,45.15449935
5.25,45.3439,20.7521,3.154833887,45.15449935
5.75,45.1715,19.8855,3.010880399,45.15449935
6.25,46.4972,19.7872,2.994551495,45.15449935
6.75,47.9972,20.6821,3.14320598,45.15449935
7.25,47.8117,20.7837,3.160083056,45.15449935
7.75,45.9917,21.2953,3.245066445,45.15449935
8.25,47.8041,20.9843,3.193405316,45.15449935
8.75,42.7873,20.3652,3.090564784,45.15449935
9.25,45.7973,20.2656,3.074019934,45.15449935
9.75,44.8526,20.4691,3.10782392,45.15449935
10.25,43.6502,19.8031,2.997192691,45.15449935


==> detectedSpectrum.csv <==
freqs,PSD
0,-43.427
7.32E-05,-42.03
0.00014649,-40.708
0.00021974,-39.763
0.00029299,-36.87
0.00036623,-36.618
0.00043948,-36.768
0.00051273,-36.91
0.00058597,-37.19
0.00065922,-37.624
0.00073247,-38.223
0.00080571,-42.696
0.00087896,-41.856
0.00095221,-40.475
0.0010255,-39.283
0.0010987,-38.649
0.0011719,-38.044
0.0012452,-36.532
0.0013184,-36.158
0.0013917,-36.538
0.0014649,-36.992
0.0015382,-37.755
0.0016114,-37.993
0.0016847,-39.512
0.0017579,-43.06
0.0018312,-42.584
0.0019044,-42.993
0.0019777,-41.927
0.0020509,-41.23
0.0021242,-40.623
0.0021974,-37.721
0.0022706,-37.198
0.0023439,-37.156
0.0024171,-37.09
0.0024904,-37.639
0.0025636,-37.817
0.0026369,-38.887
0.0027101,-36.884
0.0027834,-36.259
0.0028566,-36.427
0.0029299,-36.495
0.0030031,-36.33
0.0030764,-35.948
0.0031496,-36.366
0.0032229,-39.138
0.0032961,-38.685
0.0033693,-38.777
0.0034426,-38.773
0.0035158,-39.229
0.0035891,-39.75
0.0036623,-38.839
0.0037356,-39.717
0.0038088,-39.808
0.0038821,-39.74
0.0039553,-39.513
0.0040286,-39.345
0.0041018,-40.021
0.0041751,-41.058
0.0042483,-40.377
0.0043216,-40.028
0.0043948,-40.14
0.004468,-40.159
0.0045413,-39.33
0.0046145,-38.093
0.0046878,-38.528
0.004761,-38.524
0.0048343,-38.867
0.0049075,-38.698
0.0049808,-38.914
0.005054,-39.629
0.0051273,-41.641
0.0052005,-42.886
0.0052738,-43.854
0.005347,-43.357
0.0054203,-41.557
0.0054935,-41.142
0.0055667,-42.338
0.00564,-33.148
0.0057132,-32.166
0.0057865,-32.334
0.0058597,-32.326
0.005933,-32.604
0.0060062,-32.378
0.0060795,-32.647
0.0061527,-33.24
0.006226,-32.223
0.0062992,-32.149
0.0063725,-31.99
0.0064457,-31.96
0.006519,-31.971
0.0065922,-32.1
0.0066654,-34.453
0.0067387,-34.703
0.0068119,-35.1
0.0068852,-35.075
0.0069584,-34.703
0.0070317,-35.193
0.0071049,-38.084
0.0071782,-39.319
0.0072514,-39.188
0.0073247,-38.782
0.0073979,-39.395
0.0074712,-39.897
0.0075444,-40.551
0.0076177,-39.611
0.0076909,-39.224
0.0077641,-39.939
0.0078374,-39.732
0.0079106,-39.816
0.0079839,-40.062
0.0080571,-35.139
0.0081304,-33.939
0.0082036,-33.829
0.0082769,-33.218
0.0083501,-32.896
0.0084234,-32.355
0.0084966,-32.61
0.0085699,-32.753
0.0086431,-32.812
0.0087164,-32.767
0.0087896,-33.125
0.0088628,-33.605
0.0089361,-33.793
0.0090093,-33.912
0.0090826,-36.935
0.0091558,-36.367
0.0092291,-37.087
0.0093023,-37.012
0.0093756,-36.646
0.0094488,-37.311
0.0095221,-34.794
0.0095953,-33.826
0.0096686,-34.235
0.0097418,-34.005
0.0098151,-34.28
0.0098883,-34.178
0.0099615,-34.758
0.010035,-34.368
0.010108,-33.588
0.010181,-33.709
0.010255,-33.887
0.010328,-33.499
0.010401,-32.832
0.010474,-32.583
0.010548,-29.262
0.010621,-28.561
0.010694,-28.699
0.010767,-28.303
0.010841,-28.072
0.010914,-28.018
0.010987,-28.127
0.01106,-31.013
0.011133,-31.017
0.011207,-31.211
0.01128,-31.761
0.011353,-32.097
0.011426,-33.019
0.0115,-30.319
0.011573,-29.271
0.011646,-29.346
0.011719,-29.141
0.011793,-29.262
0.011866,-29.07
0.011939,-29.491
0.012012,-32.673
0.012086,-32.639
0.012159,-31.909
0.012232,-31.843
0.012305,-31.902
0.012379,-31.42
0.012452,-27.824
0.012525,-26.485
0.012598,-26.35
0.012672,-26.513
0.012745,-26.614
0.012818,-26.565
0.012891,-27.45
0.012965,-26.307
0.013038,-26.228
0.013111,-26.502
0.013184,-26.499
0.013258,-26.583
0.013331,-26.365
0.013404,-27.225
0.013477,-36.234
0.013551,-36.442
0.013624,-36.728
0.013697,-36.538
0.01377,-36.421
0.013844,-37.192
0.013917,-31.306
0.01399,-29.614
0.014063,-29.495
0.014137,-29.406
0.01421,-29.462
0.014283,-29.231
0.014356,-29.67
0.01443,-31.731
0.014503,-32.639
0.014576,-32.348
0.014649,-32.431
0.014723,-32.067
0.014796,-32.228
0.014869,-33.021
0.014942,-34.143
0.015016,-34.157
0.015089,-34.243
0.015162,-33.42
0.015235,-33.821
0.015309,-32.332
0.015382,-25.971
0.015455,-24.619
0.015528,-24.439
0.015602,-24.372
0.015675,-24.469
0.015748,-24.413
0.015821,-25.39
0.015895,-27.321
0.015968,-27.917
0.016041,-28.147
0.016114,-28.255
0.016188,-27.97
0.016261,-27.711
0.016334,-27.284
0.016407,-25.822
0.01648,-25.001
0.016554,-25.189
0.016627,-25.118
0.0167,-25.261
0.016773,-25.321
0.016847,-26.578
0.01692,-31.234
0.016993,-31.081
0.017066,-30.423
0.01714,-30.38
0.017213,-29.464
0.017286,-29.41
0.017359,-30.508
0.017433,-31.211
0.017506,-31.931
0.017579,-32.242
0.017652,-31.059
0.017726,-31.901
0.017799,-28.675
0.017872,-26.035
0.017945,-25.653
0.018019,-25.756
0.018092,-25.995
0.018165,-26.284
0.018238,-26.437
0.018312,-27.957
0.018385,-31.134
0.018458,-31.32
0.018531,-31.082
0.018605,-30.41
0.018678,-29.989
0.018751,-30.292
0.018824,-28.47
0.018898,-27.712
0.018971,-27.731
0.019044,-27.751
0.019117,-28.265
0.019191,-28.459
0.019264,-28.146
0.019337,-28.494
0.01941,-28.24
0.019484,-28.116
0.019557,-27.79
0.01963,-27.44
0.019703,-27.27
0.019777,-28.38
0.01985,-30.523
0.019923,-29.271
0.019996,-29.337
0.02007,-28.605
0.020143,-27.965
0.020216,-27.61
0.020289,-27.302
0.020363,-27.419
0.020436,-28.25
0.020509,-28.522
0.020582,-30.132
0.020656,-31.459
0.020729,-31.022
0.020802,-29.734
0.020875,-28.765
0.020949,-26.943
0.021022,-25.989
0.021095,-24.689
0.021168,-24.32
0.021242,-23.182
0.021315,-22.719
0.021388,-22.962
0.021461,-23.619
0.021535,-24.233
0.021608,-25.239
0.021681,-26.203
0.021754,-29.339
0.021828,-30.83
0.021901,-31.094
0.021974,-30.2
0.022047,-29.952
0.02212,-29.059
0.022194,-28.848
0.022267,-26.414
0.02234,-25.817
0.022413,-25.587
0.022487,-25.524
0.02256,-25.638
0.022633,-25.707
0.022706,-26.621
0.02278,-30.402
0.022853,-29.754
0.022926,-29.872
0.022999,-29.058
0.023073,-28.763
0.023146,-28.415
0.023219,-22.601
0.023292,-21.581
0.023366,-21.556
0.023439,-21.486
0.023512,-21.36
0.023585,-20.899
0.023659,-21.515
0.023732,-24.805
0.023805,-25.172
0.023878,-25.639
0.023952,-26.204
0.024025,-27.025
0.024098,-27.641
0.024171,-26.371
0.024245,-26.539
0.024318,-26.133
0.024391,-26.213
0.024464,-26.193
0.024538,-26.161
0.024611,-26.852
0.024684,-24.976
0.024757,-24.144
0.024831,-24.542
0.024904,-24.47
0.024977,-24.668
0.02505,-24.819
0.025124,-25.745
0.025197,-30.115
0.02527,-30.214
0.025343,-30.091
0.025417,-29.407
0.02549,-28.473
0.025563,-27.815
0.025636,-26.499
0.02571,-26.478
0.025783,-26.29
0.025856,-26.084
0.025929,-26.538
0.026003,-27.177
0.026076,-27.984
0.026149,-26.254
0.026222,-25.844
0.026296,-26.365
0.026369,-26.082
0.026442,-25.673
0.026515,-24.902
0.026589,-24.653
0.026662,-25.98
0.026735,-26.01
0.026808,-25.728
0.026882,-25.757
0.026955,-26.038
0.027028,-26.395
0.027101,-27.343
0.027175,-28.125
0.027248,-27.849
0.027321,-27.717
0.027394,-26.504
0.027467,-25.582
0.027541,-24.611
0.027614,-22.685
0.027687,-21.776
0.02776,-21.328
0.027834,-21.034
0.027907,-20.864
0.02798,-20.741
0.028053,-21.199
0.028127,-22.165
0.0282,-22.475
0.028273,-23.095
0.028346,-23.723
0.02842,-24.078
0.028493,-23.925
0.028566,-23.223
0.028639,-22.639
0.028713,-21.804
0.028786,-20.745
0.028859,-20.019
0.028932,-19.531
0.029006,-19.374
0.029079,-19.562
0.029152,-19.841
0.029225,-20.3
0.029299,-21.145
0.029372,-22.196
0.029445,-23.252
0.029518,-22.881
0.029592,-22.078
0.029665,-21.57
0.029738,-21.098
0.029811,-20.674
0.029885,-20.37
0.029958,-20.035
0.030031,-20.714
0.030104,-21.458
0.030178,-21.824
0.030251,-22.518
0.030324,-23.07
0.030397,-23.771
0.030471,-25.111
0.030544,-23.208
0.030617,-23.254
0.03069,-24.222
0.030764,-24.006
0.030837,-24.17
0.03091,-23.936
0.030983,-24.309
0.031057,-25.139
0.03113,-24.132
0.031203,-23.801
0.031276,-23.702
0.03135,-23.683
0.031423,-23.929
0.031496,-24.041
0.031569,-25.52
0.031643,-26.064
0.031716,-26.741
0.031789,-27.825
0.031862,-28.477
0.031936,-29.582
0.032009,-25.182
0.032082,-24.383
0.032155,-24.703
0.032229,-24.284
0.032302,-24.214
0.032375,-23.54
0.032448,-23.524
0.032522,-24.302
0.032595,-23.847
0.032668,-24.189
0.032741,-24.536
0.032815,-24.775
0.032888,-25.768
0.032961,-26.909
0.033034,-31.03
0.033107,-31.435
0.033181,-31.343
0.033254,-31.479
0.033327,-31.63
0.0334,-31.241
0.033474,-31.524
0.033547,-31.625
0.03362,-31.888
0.033693,-31.724
0.033767,-31.756
0.03384,-32.135
0.033913,-33.433
0.033986,-34.251
0.03406,-33.214
0.034133,-33.327
0.034206,-33.489
0.034279,-32.413
0.034353,-32.021
0.034426,-30.83
0.034499,-30.355
0.034572,-29.696
0.034646,-29.088
0.034719,-28.748
0.034792,-28.829
0.034865,-28.829
0.034939,-27.61
0.035012,-27.477
0.035085,-28.216
0.035158,-28.635
0.035232,-28.667
0.035305,-28.63
0.035378,-29.347
0.035451,-30.809
0.035525,-30.626
0.035598,-30.223
0.035671,-30.301
0.035744,-30.918
0.035818,-30.932
0.035891,-30.681
0.035964,-32.41
0.036037,-31.63
0.036111,-31.379
0.036184,-31.275
0.036257,-31.246
0.03633,-31.724
0.036404,-27.364
0.036477,-26.487
0.03655,-26.924
0.036623,-27.045
0.036697,-27.03
0.03677,-26.699
0.036843,-26.509
0.036916,-26.463
0.03699,-25.867
0.037063,-25.77
0.037136,-25.52
0.037209,-25.517
0.037283,-25.536
0.037356,-25.37
0.037429,-26.906
0.037502,-26.888
0.037576,-27.235
0.037649,-27.574
0.037722,-27.613
0.037795,-28.394
0.037869,-32.044
0.037942,-33.366
0.038015,-34.432
0.038088,-34.504
0.038162,-34.317
0.038235,-32.768
0.038308,-29.613
0.038381,-27.365
0.038454,-26.9
0.038528,-26.809
0.038601,-26.619
0.038674,-26.639
0.038747,-26.962
0.038821,-28.923
0.038894,-32.176
0.038967,-32.033
0.03904,-31.542
0.039114,-31.69
0.039187,-31.934
0.03926,-33.059
0.039333,-26.697
0.039407,-25.553
0.03948,-25.36
0.039553,-25.234
0.039626,-25.076
0.0397,-24.707
0.039773,-22.875
0.039846,-18.394
0.039919,-17.322
0.039993,-17.164
0.040066,-16.773
0.040139,-16.476
0.040212,-15.89
0.040286,-11.802
0.040359,-11.396
0.040432,-11.527
0.040505,-11.563
0.040579,-11.693
0.040652,-11.633
0.040725,-12.845
0.040798,-11.795
0.040872,-11.018
0.040945,-11.189
0.041018,-11.001
0.041091,-10.882
0.041165,-10.216
0.041238,-8.7556
0.041311,-6.4847
0.041384,-5.723
0.041458,-5.7964
0.041531,-5.8013
0.041604,-5.8836
0.041677,-6.1661
0.041751,-6.6943
0.041824,-9.5514
0.041897,-9.5851
0.04197,-9.553
0.042044,-9.5313
0.042117,-9.3062
0.04219,-10.148
0.042263,-5.2694
0.042337,-4.4978
0.04241,-4.7597
0.042483,-4.7101
0.042556,-4.7845
0.04263,-4.5423
0.042703,-5.1101
0.042776,-8.4596
0.042849,-7.5105
0.042923,-7.5823
0.042996,-7.5323
0.043069,-7.5803
0.043142,-7.7899
0.043216,-8.6104
0.043289,-12.062
0.043362,-12.054
0.043435,-11.897
0.043509,-11.805
0.043582,-11.462
0.043655,-11.888
0.043728,-8.4016
0.043802,-7.8136
0.043875,-8.0778
0.043948,-7.9902
0.044021,-7.9292
0.044094,-7.5314
0.044168,-6.9486
0.044241,-7.3159
0.044314,-6.8729
0.044387,-7.0322
0.044461,-7.141
0.044534,-7.197
0.044607,-7.486
0.04468,-3.8231
0.044754,-3.1546
0.044827,-3.0783
0.0449,-2.9988
0.044973,-3.0323
0.045047,-2.9063
0.04512,-3.8733
0.045193,-2.5939
0.045266,-2.0723
0.04534,-2.3546
0.045413,-2.3169
0.045486,-2.4025
0.045559,-2.194
0.045633,-3.0664
0.045706,-8.8521
0.045779,-7.602
0.045852,-7.6048
0.045926,-7.453
0.045999,-7.3772
0.046072,-7.2982
0.046145,-7.0088
0.046219,-9.1846
0.046292,-9.5614
0.046365,-9.7007
0.046438,-9.8498
0.046512,-9.8495
0.046585,-10.886
0.046658,-8.8721
0.046731,-8.1544
0.046805,-8.4145
0.046878,-8.3785
0.046951,-8.4559
0.047024,-8.2448
0.047098,-9.0958
0.047171,-13.928
0.047244,-12.7
0.047317,-12.543
0.047391,-12.286
0.047464,-11.961
0.047537,-11.508
0.04761,-6.6886
0.047684,-6.1173
0.047757,-6.2744
0.04783,-6.3033
0.047903,-6.4313
0.047977,-6.4015
0.04805,-7.5377
0.048123,-12.699
0.048196,-12.805
0.04827,-12.843
0.048343,-12.505
0.048416,-12.072
0.048489,-10.784
0.048563,-7.2808
0.048636,-3.1239
0.048709,-2.313
0.048782,-2.3529
0.048856,-2.3233
0.048929,-2.3757
0.049002,-2.6023
0.049075,-4.2955
0.049149,-11.782
0.049222,-13.57
0.049295,-14.585
0.049368,-15.074
0.049441,-15.238
0.049515,-16.853
0.049588,-9.0184
0.049661,-7.9102
0.049734,-8.0315
0.049808,-7.8345
0.049881,-7.5876
0.049954,-6.7483
0.050027,-4.544
0.050101,-1.049
0.050174,-0.18877
0.050247,-0.2057
0.05032,-0.15319
0.050394,-0.20662
0.050467,-0.40109
0.05054,-2.2211
0.050613,-10.93
0.050687,-13.519
0.05076,-16.023
0.050833,-17.717
0.050906,-18.781
0.05098,-20.687
0.051053,-8.8046
0.051126,-7.8069
0.051199,-8.0145
0.051273,-7.9364
0.051346,-8.0083
0.051419,-7.7638
0.051492,-8.4022
0.051566,-11.592
0.051639,-10.591
0.051712,-10.623
0.051785,-10.509
0.051859,-10.506
0.051932,-10.62
0.052005,-11.327
0.052078,-14.97
0.052152,-15.372
0.052225,-15.587
0.052298,-15.849
0.052371,-15.611
0.052445,-16.414
0.052518,-8.2256
0.052591,-7.2192
0.052664,-7.3451
0.052738,-7.1863
0.052811,-7.114
0.052884,-6.6335
0.052957,-5.6914
0.053031,-4.3117
0.053104,-3.6014
0.053177,-3.6759
0.05325,-3.6513
0.053324,-3.6249
0.053397,-3.7283
0.05347,-1.1292
0.053543,-1.1136
0.053617,-1.1263
0.05369,-1.0824
0.053763,-1.1312
0.053836,-1.0292
0.05391,-1.9755
0.053983,-5.2867
0.054056,-5.7548
0.054129,-6.1892
0.054203,-6.2293
0.054276,-6.3194
0.054349,-6.039
0.054422,-6.1408
0.054496,-6.9206
0.054569,-6.1505
0.054642,-6.2348
0.054715,-6.2092
0.054789,-6.291
0.054862,-6.5452
0.054935,-8.4975
0.055008,-18.384
0.055081,-20.363
0.055155,-22.127
0.055228,-22.985
0.055301,-23.178
0.055374,-23.849
0.055448,-13.314
0.055521,-12.381
0.055594,-12.597
0.055667,-12.463
0.055741,-12.431
0.055814,-12.021
0.055887,-11.691
0.05596,-11.527
0.056034,-10.726
0.056107,-10.754
0.05618,-10.712
0.056253,-10.442
0.056327,-10.122
0.0564,-3.2303
0.056473,-2.0705
0.056546,-2.0083
0.05662,-1.9271
0.056693,-1.9485
0.056766,-1.8372
0.056839,-2.7398
0.056913,-7.8987
0.056986,-9.8378
0.057059,-10.727
0.057132,-11.001
0.057206,-11.299
0.057279,-11.179
0.057352,-11.352
0.057425,-10.469
0.057499,-9.3601
0.057572,-9.254
0.057645,-9.0709
0.057718,-8.9296
0.057792,-8.7583
0.057865,-7.6738
0.057938,-9.0343
0.058011,-9.485
0.058085,-9.6932
0.058158,-9.971
0.058231,-9.9962
0.058304,-11.448
0.058378,-5.6904
0.058451,-4.6663
0.058524,-4.8713
0.058597,-4.7844
0.058671,-4.8345
0.058744,-4.5748
0.058817,-5.0355
0.05889,-7.3852
0.058964,-6.3318
0.059037,-6.2705
0.05911,-6.1525
0.059183,-6.0453
0.059257,-5.9621
0.05933,-4.3144
0.059403,-5.0034
0.059476,-5.2474
0.05955,-5.3353
0.059623,-5.4696
0.059696,-5.4653
0.059769,-6.6283
0.059843,-8.6039
0.059916,-8.2335
0.059989,-8.5182
0.060062,-8.458
0.060136,-8.5295
0.060209,-8.3247
0.060282,-9.398
0.060355,-38.432
0.060428,-27.88
0.060502,-30.282
0.060575,-28.503
0.060648,-27.153
0.060721,-25.775
0.060795,-15.35
0.060868,-13.842
0.060941,-13.784
0.061014,-13.625
0.061088,-13.705
0.061161,-13.383
0.061234,-14.766
0.061307,-4.0759
0.061381,-3.054
0.061454,-3.2579
0.061527,-3.1952
0.0616,-3.269
0.061674,-3.069
0.061747,-4.134
0.06182,-19.532
0.061893,-16.933
0.061967,-17.287
0.06204,-16.868
0.062113,-16.33
0.062186,-15.496
0.06226,-7.5721
0.062333,-6.3176
0.062406,-6.2596
0.062479,-6.1788
0.062553,-6.1967
0.062626,-6.0568
0.062699,-6.9137
0.062772,-8.666
0.062846,-8.7421
0.062919,-9.1305
0.062992,-9.1236
0.063065,-9.2252
0.063139,-9.0516
0.063212,-9.7593
0.063285,-14.658
0.063358,-13.746
0.063432,-13.497
0.063505,-13.042
0.063578,-11.961
0.063651,-10.454
0.063725,-1.3443
0.063798,-0.049014
0.063871,-0.064892
0.063944,-0.013631
0.064018,-0.083392
0.064091,0
0.064164,-1.0354
0.064237,-3.3645
0.064311,-3.2746
0.064384,-3.6309
0.064457,-3.6263
0.06453,-3.7213
0.064604,-3.5356
0.064677,-4.5102
0.06475,-13.924
0.064823,-12.711
0.064897,-12.923
0.06497,-12.862
0.065043,-12.886
0.065116,-13.1
0.06519,-11.609
0.065263,-12.161
0.065336,-12.06
0.065409,-11.933
0.065483,-11.952
0.065556,-11.682
0.065629,-12.841
0.065702,-4.4305
0.065775,-3.4504
0.065849,-3.6472
0.065922,-3.5693
0.065995,-3.6112
0.066068,-3.3555
0.066142,-4.1707
0.066215,-12.34
0.066288,-11.849
0.066361,-12.214
0.066435,-12.308
0.066508,-12.353
0.066581,-12.553
0.066654,-6.2887
0.066728,-5.1512
0.066801,-5.0857
0.066874,-5.0095
0.066947,-5.0473
0.067021,-4.9213
0.067094,-5.8629
0.067167,-7.4833
0.06724,-7.4268
0.067314,-7.7832
0.067387,-7.76
0.06746,-7.8332
0.067533,-7.6199
0.067607,-8.3317
0.06768,-13.953
0.067753,-13.249
0.067826,-13.322
0.0679,-13.28
0.067973,-13.235
0.068046,-13.33
0.068119,-10.009
0.068193,-9.7728
0.068266,-9.8785
0.068339,-9.8732
0.068412,-9.9569
0.068486,-9.8897
0.068559,-10.944
0.068632,-14.472
0.068705,-14.411
0.068779,-14.738
0.068852,-14.594
0.068925,-14.496
0.068998,-13.743
0.069072,-11.383
0.069145,-7.3356
0.069218,-6.3308
0.069291,-6.3003
0.069365,-6.208
0.069438,-6.1705
0.069511,-6.2183
0.069584,-6.8666
0.069658,-10.636
0.069731,-11.518
0.069804,-11.872
0.069877,-12.204
0.069951,-12.406
0.070024,-13.848
0.070097,-13.207
0.07017,-12.11
0.070244,-12.182
0.070317,-11.939
0.07039,-11.798
0.070463,-11.2
0.070537,-10.35
0.07061,-9.7944
0.070683,-9.2388
0.070756,-9.3682
0.07083,-9.4404
0.070903,-9.4548
0.070976,-9.6964
0.071049,-5.6818
0.071123,-5.1425
0.071196,-5.1356
0.071269,-5.051
0.071342,-5.0808
0.071415,-4.9454
0.071489,-5.9109
0.071562,-4.3834
0.071635,-3.7297
0.071708,-4.0113
0.071782,-3.9767
0.071855,-4.065
0.071928,-3.8699
0.072001,-4.7988
0.072075,-12.559
0.072148,-11.223
0.072221,-11.236
0.072294,-11.067
0.072368,-10.989
0.072441,-11.003
0.072514,-10.556
0.072587,-12.247
0.072661,-12.681
0.072734,-12.838
0.072807,-13.056
0.07288,-13.057
0.072954,-14.194
0.073027,-15.741
0.0731,-15.292
0.073173,-15.574
0.073247,-15.547
0.07332,-15.63
0.073393,-15.385
0.073466,-15.78
0.07354,-18.181
0.073613,-17.218
0.073686,-17.218
0.073759,-17.046
0.073833,-16.724
0.073906,-16.163
0.073979,-8.2928
0.074052,-7.099
0.074126,-7.0372
0.074199,-6.9149
0.074272,-6.9254
0.074345,-6.7261
0.074419,-7.6158
0.074492,-5.1169
0.074565,-4.4043
0.074638,-4.6662
0.074712,-4.6148
0.074785,-4.6577
0.074858,-4.3724
0.074931,-4.4747
0.075005,-5.5467
0.075078,-4.6718
0.075151,-4.6991
0.075224,-4.6436
0.075298,-4.6627
0.075371,-4.8486
0.075444,-5.499
0.075517,-8.7882
0.075591,-9.3743
0.075664,-9.5923
0.075737,-9.8394
0.07581,-9.8328
0.075884,-11.156
0.075957,-6.7198
0.07603,-5.748
0.076103,-5.9428
0.076177,-5.8624
0.07625,-5.9034
0.076323,-5.6626
0.076396,-6.2996
0.07647,-10.086
0.076543,-9.0759
0.076616,-9.0485
0.076689,-8.8824
0.076762,-8.7641
0.076836,-8.6192
0.076909,-5.0274
0.076982,-4.7429
0.077055,-4.8235
0.077129,-4.8216
0.077202,-4.9155
0.077275,-4.7656
0.077348,-5.8421
0.077422,-1.3926
0.077495,-0.49883
0.077568,-0.72565
0.077641,-0.66063
0.077715,-0.73371
0.077788,-0.52283
0.077861,-1.3991
0.077934,-8.2649
0.078008,-7.1001
0.078081,-7.122
0.078154,-6.962
0.078227,-6.831
0.078301,-6.7159
0.078374,-3.8219
0.078447,-3.9004
0.07852,-4.092
0.078594,-4.1137
0.078667,-4.2349
0.07874,-4.1771
0.078813,-5.3352
0.078887,-6.6814
0.07896,-6.1009
0.079033,-6.3717
0.079106,-6.3168
0.07918,-6.3935
0.079253,-6.1847
0.079326,-7.1964
0.079399,-18.199
0.079473,-16.343
0.079546,-16.156
0.079619,-15.683
0.079692,-14.885
0.079766,-13.792
0.079839,-5.5133
0.079912,-4.4191
0.079985,-4.4834
0.080059,-4.4377
0.080132,-4.5154
0.080205,-4.4325
0.080278,-5.4963
0.080352,-12.329
0.080425,-13.762
0.080498,-14.558
0.080571,-14.628
0.080645,-14.38
0.080718,-13.413
0.080791,-9.9446
0.080864,-5.7408
0.080938,-4.8204
0.081011,-4.8039
0.081084,-4.7353
0.081157,-4.7435
0.081231,-4.9006
0.081304,-6.6115
0.081377,-13.795
0.08145,-16.008
0.081524,-17.131
0.081597,-17.798
0.08167,-18.286
0.081743,-18.955
0.081817,-13.978
0.08189,-13.091
0.081963,-13.282
0.082036,-13.193
0.08211,-13.054
0.082183,-12.367
0.082256,-9.2767
0.082329,-5.7184
0.082402,-4.8952
0.082476,-4.9061
0.082549,-4.8519
0.082622,-4.837
0.082695,-5.0304
0.082769,-5.4186
0.082842,-8.0027
0.082915,-8.3525
0.082988,-8.4357
0.083062,-8.5906
0.083135,-8.4856
0.083208,-9.5462
0.083281,-4.3622
0.083355,-3.4209
0.083428,-3.6019
0.083501,-3.4947
0.083574,-3.4904
0.083648,-3.1454
0.083721,-3.0901
0.083794,-4.5397
0.083867,-3.8991
0.083941,-4.0028
0.084014,-4.0221
0.084087,-4.1137
0.08416,-4.4984
0.084234,-6.6857
0.084307,-14.473
0.08438,-16.13
0.084453,-16.925
0.084527,-17.417
0.0846,-17.59
0.084673,-19.182
0.084746,-12.56
0.08482,-11.517
0.084893,-11.705
0.084966,-11.594
0.085039,-11.599
0.085113,-11.205
0.085186,-10.876
0.085259,-11.292
0.085332,-10.547
0.085406,-10.606
0.085479,-10.598
0.085552,-10.658
0.085625,-11.011
0.085699,-11.997
0.085772,-15.267
0.085845,-15.433
0.085918,-15.372
0.085992,-15.351
0.086065,-15.122
0.086138,-15.959
0.086211,-11.574
0.086285,-10.765
0.086358,-10.997
0.086431,-10.935
0.086504,-10.978
0.086578,-10.716
0.086651,-11.449
0.086724,-19.021
0.086797,-19.052
0.086871,-19.279
0.086944,-19.35
0.087017,-18.456
0.08709,-17.69
0.087164,-6.909
0.087237,-5.5522
0.08731,-5.5432
0.087383,-5.4515
0.087457,-5.491
0.08753,-5.3555
0.087603,-6.3435
0.087676,-5.4953
0.087749,-4.8399
0.087823,-5.1177
0.087896,-5.0884
0.087969,-5.18
0.088042,-4.9993
0.088116,-6.0775
0.088189,-24.463
0.088262,-21.351
0.088335,-21.851
0.088409,-21.234
0.088482,-20.433
0.088555,-19.476
0.088628,-10.251
0.088702,-9.0018
0.088775,-9.0464
0.088848,-9.0105
0.088921,-9.0869
0.088995,-8.9678
0.089068,-9.9803
0.089141,-10.634
0.089214,-10.11
0.089288,-10.397
0.089361,-10.355
0.089434,-10.436
0.089507,-10.22
0.089581,-10.844
0.089654,-13.748
0.089727,-12.62
0.0898,-12.507
0.089874,-12.289
0.089947,-12.17
0.09002,-11.976
0.090093,-8.4813
0.090167,-8.3489
0.09024,-8.4784
0.090313,-8.4602
0.090386,-8.5485
0.09046,-8.435
0.090533,-9.4348
0.090606,-10.694
0.090679,-10.225
0.090753,-10.57
0.090826,-10.584
0.090899,-10.68
0.090972,-10.531
0.091046,-11.295
0.091119,-13.456
0.091192,-11.957
0.091265,-11.579
0.091339,-11.178
0.091412,-10.635
0.091485,-9.7484
0.091558,-3.1046
0.091632,-2.233
0.091705,-2.3615
0.091778,-2.3543
0.091851,-2.4499
0.091925,-2.3666
0.091998,-3.523
0.092071,-3.4213
0.092144,-2.6768
0.092218,-2.9131
0.092291,-2.8391
0.092364,-2.8995
0.092437,-2.6689
0.092511,-3.5298
0.092584,-10.91
0.092657,-9.9498
0.09273,-10.042
0.092804,-9.9065
0.092877,-9.7559
0.09295,-9.6987
0.093023,-4.9444
0.093097,-4.3961
0.09317,-4.501
0.093243,-4.4757
0.093316,-4.5827
0.093389,-4.4761
0.093463,-5.5726
0.093536,-5.8634
0.093609,-5.1597
0.093682,-5.3935
0.093756,-5.3224
0.093829,-5.3866
0.093902,-5.1595
0.093975,-6.0742
0.094049,-15.015
0.094122,-14.222
0.094195,-14.417
0.094268,-14.331
0.094342,-14.076
0.094415,-13.684
0.094488,-8.2996
0.094561,-7.6479
0.094635,-7.8017
0.094708,-7.798
0.094781,-7.8938
0.094854,-7.8174
0.094928,-9.0384
0.095001,-7.428
0.095074,-6.5397
0.095147,-6.7759
0.095221,-6.7004
0.095294,-6.7706
0.095367,-6.5262
0.09544,-7.2127
0.095514,-11.324
0.095587,-10.188
0.09566,-10.155
0.095733,-9.9824
0.095807,-9.8442
0.09588,-9.8532
0.095953,-7.6136
0.096026,-8.0386
0.0961,-8.2853
0.096173,-8.3126
0.096246,-8.4598
0.096319,-8.3672
0.096393,-9.4882
0.096466,-7.015
0.096539,-6.1162
0.096612,-6.3076
0.096686,-6.2041
0.096759,-6.1979
0.096832,-5.8301
0.096905,-5.4703
0.096979,-5.472
0.097052,-4.68
0.097125,-4.7074
0.097198,-4.6622
0.097272,-4.6809
0.097345,-4.9083
0.097418,-5.9575
0.097491,-9.9193
0.097565,-10.547
0.097638,-10.768
0.097711,-10.969
0.097784,-10.924
0.097858,-11.939
0.097931,-12.11
0.098004,-11.442
0.098077,-11.64
0.098151,-11.498
0.098224,-11.23
0.098297,-10.509
0.09837,-7.6259
0.098444,-4.3665
0.098517,-3.5585
0.09859,-3.5413
0.098663,-3.4849
0.098736,-3.4785
0.09881,-3.6627
0.098883,-4.2591
0.098956,-7.2427
0.099029,-7.8342
0.099103,-8.0867
0.099176,-8.3327
0.099249,-8.4053
0.099322,-9.6333
0.099396,-18.675
0.099469,-19.506
0.099542,-19.843
0.099615,-19.72
0.099689,-19.674
0.099762,-19.311
0.099835,-17.289
0.099908,-15.182
0.099982,-14.421
0.10005,-14.45
0.10013,-14.42
0.1002,-14.359
0.10027,-14.467
0.10035,-10.887
0.10042,-10.394
0.10049,-10.44
0.10057,-10.368
0.10064,-10.374
0.10071,-10.196
0.10079,-11.043
0.10086,-12.727
0.10093,-12.702
0.10101,-13.055
0.10108,-13.106
0.10115,-13.225
0.10123,-12.996
0.1013,-13.614
0.10137,-18.013
0.10145,-17.211
0.10152,-17.146
0.10159,-16.898
0.10167,-16.419
0.10174,-15.766
0.10181,-7.1784
0.10189,-6.0545
0.10196,-6.1146
0.10203,-6.0585
0.10211,-6.1286
0.10218,-6.0121
0.10225,-7.0662
0.10233,-8.8711
0.1024,-8.4105
0.10247,-8.6948
0.10255,-8.6544
0.10262,-8.7388
0.10269,-8.552
0.10277,-9.338
0.10284,-15.438
0.10291,-14.432
0.10298,-14.448
0.10306,-14.294
0.10313,-13.933
0.1032,-13.638
0.10328,-5.5565
0.10335,-4.4716
0.10342,-4.5104
0.1035,-4.4476
0.10357,-4.5044
0.10364,-4.3721
0.10372,-5.3663
0.10379,-10.392
0.10386,-10.899
0.10394,-11.416
0.10401,-11.35
0.10408,-11.327
0.10416,-10.977
0.10423,-10.668
0.1043,-11.099
0.10438,-10.392
0.10445,-10.422
0.10452,-10.462
0.1046,-10.462
0.10467,-10.582
0.10474,-6.6428
0.10482,-6.2262
0.10489,-6.3153
0.10496,-6.2716
0.10504,-6.328
0.10511,-6.2155
0.10518,-7.2141
0.10526,-15.624
0.10533,-19.645
0.1054,-21.566
0.10548,-22.133
0.10555,-22.247
0.10562,-22.163
0.10569,-22.787
0.10577,-24.56
0.10584,-24.076
0.10591,-24.24
0.10599,-24.332
0.10606,-23.353
0.10613,-22.089
0.10621,-9.7472
0.10628,-8.2953
0.10635,-8.298
0.10643,-8.2078
0.1065,-8.2263
0.10657,-8.0663
0.10665,-8.951
0.10672,-15.165
0.10679,-17.18
0.10687,-17.751
0.10694,-17.869
0.10701,-17.86
0.10709,-17.142
0.10716,-14.054
0.10723,-11.352
0.10731,-10.813
0.10738,-10.864
0.10745,-10.9
0.10753,-10.965
0.1076,-11.405
0.10767,-11.084
0.10775,-12.215
0.10782,-12.287
0.10789,-12.194
0.10797,-12.177
0.10804,-11.949
0.10811,-12.528
0.10819,-9.0938
0.10826,-8.3406
0.10833,-8.5716
0.10841,-8.5088
0.10848,-8.492
0.10855,-8.1603
0.10862,-7.3119
0.1087,-6.6878
0.10877,-6.0131
0.10884,-6.0251
0.10892,-6.0154
0.10899,-6.0352
0.10906,-6.3579
0.10914,-8.2327
0.10921,-13.665
0.10928,-14.323
0.10936,-14.715
0.10943,-14.814
0.1095,-14.841
0.10958,-15.536
0.10965,-16.506
0.10972,-16.532
0.1098,-16.619
0.10987,-16.339
0.10994,-16.07
0.11002,-15.079
0.11009,-12.012
0.11016,-9.1954
0.11024,-8.5229
0.11031,-8.5437
0.11038,-8.583
0.11046,-8.5948
0.11053,-8.9602
0.1106,-10.125
0.11068,-13.791
0.11075,-14.55
0.11082,-14.771
0.1109,-15.007
0.11097,-15.004
0.11104,-16.508
0.11112,-6.1959
0.11119,-5.1137
0.11126,-5.3091
0.11133,-5.2416
0.11141,-5.3066
0.11148,-5.0972
0.11155,-6.1001
0.11163,-16.351
0.1117,-15.095
0.11177,-15.034
0.11185,-14.832
0.11192,-14.445
0.11199,-14.114
0.11207,-8.2795
0.11214,-7.6023
0.11221,-7.6937
0.11229,-7.6669
0.11236,-7.7329
0.11243,-7.6257
0.11251,-8.6126
0.11258,-10.358
0.11265,-9.837
0.11273,-10.201
0.1128,-10.166
0.11287,-10.275
0.11295,-10.115
0.11302,-10.836
0.11309,-13.789
0.11317,-12.449
0.11324,-12.229
0.11331,-11.94
0.11339,-11.612
0.11346,-11.35
0.11353,-8.0971
0.11361,-8.1236
0.11368,-8.4278
0.11375,-8.4894
0.11383,-8.6725
0.1139,-8.6372
0.11397,-9.7797
0.11405,-12.341
0.11412,-11.572
0.11419,-11.804
0.11426,-11.662
0.11434,-11.59
0.11441,-11.057
0.11448,-9.0299
0.11456,-6.8764
0.11463,-6.136
0.1147,-6.121
0.11478,-6.068
0.11485,-6.0391
0.11492,-6.3012
0.115,-6.6964
0.11507,-9.0619
0.11514,-9.4416
0.11522,-9.5675
0.11529,-9.7384
0.11536,-9.6824
0.11544,-10.677
0.11551,-11.971
0.11558,-11.371
0.11566,-11.634
0.11573,-11.537
0.1158,-11.494
0.11588,-10.993
0.11595,-9.2374
0.11602,-7.7584
0.1161,-7.1423
0.11617,-7.1562
0.11624,-7.1506
0.11632,-7.1933
0.11639,-7.6209
0.11646,-8.3819
0.11654,-10.688
0.11661,-10.755
0.11668,-10.753
0.11676,-10.71
0.11683,-10.46
0.1169,-11.014
0.11697,-14.749
0.11705,-16.116
0.11712,-16.704
0.11719,-16.523
0.11727,-16.368
0.11734,-15.607
0.11741,-12.065
0.11749,-9.7673
0.11756,-9.3653
0.11763,-9.4624
0.11771,-9.5634
0.11778,-9.535
0.11785,-9.9495
0.11793,-4.4804
0.118,-3.6502
0.11807,-3.7009
0.11815,-3.618
0.11822,-3.6595
0.11829,-3.5096
0.11837,-4.4875
0.11844,-13.072
0.11851,-16.512
0.11859,-17.97
0.11866,-18.64
0.11873,-18.333
0.11881,-17.273
0.11888,-12.81
0.11895,-9.0007
0.11903,-8.2542
0.1191,-8.2628
0.11917,-8.215
0.11925,-8.178
0.11932,-8.3491
0.11939,-5.9846
0.11947,-6.2193
0.11954,-6.4138
0.11961,-6.3914
0.11969,-6.4938
0.11976,-6.3974
0.11983,-7.4655
0.1199,-9.765
0.11998,-9.2171
0.12005,-9.5146
0.12012,-9.4349
0.1202,-9.4422
0.12027,-9.0661
0.12034,-8.4482
0.12042,-8.0088
0.12049,-7.2122
0.12056,-7.1716
0.12064,-7.0983
0.12071,-7.0372
0.12078,-7.1361
0.12086,-5.8625
0.12093,-6.7784
0.121,-7.0565
0.12108,-7.1067
0.12115,-7.2099
0.12122,-7.1384
0.1213,-8.2454
0.12137,-12.248
0.12144,-11.816
0.12152,-12.132
0.12159,-12.048
0.12166,-11.882
0.12174,-11.298
0.12181,-8.9209
0.12188,-6.8204
0.12196,-6.1399
0.12203,-6.1508
0.1221,-6.1547
0.12218,-6.2266
0.12225,-6.6335
0.12232,-7.0293
0.1224,-9.0096
0.12247,-9.2159
0.12254,-9.1733
0.12261,-9.1854
0.12269,-8.9565
0.12276,-9.7224
0.12283,-9.8655
0.12291,-9.4451
0.12298,-9.7319
0.12305,-9.7234
0.12313,-9.7658
0.1232,-9.5487
0.12327,-9.8766
0.12335,-13.662
0.12342,-13.408
0.12349,-13.692
0.12357,-13.815
0.12364,-13.659
0.12371,-13.758
0.12379,-6.5271
0.12386,-5.5776
0.12393,-5.6769
0.12401,-5.609
0.12408,-5.6858
0.12415,-5.5541
0.12423,-6.6254
0.1243,-5.3126
0.12437,-4.4222
0.12445,-4.6586
0.12452,-4.5959
0.12459,-4.6538
0.12467,-4.4526
0.12474,-5.2769
0.12481,-11.041
0.12489,-9.8895
0.12496,-9.8217
0.12503,-9.6944
0.12511,-9.6593
0.12518,-9.7582
0.12525,-8.8958
0.12533,-10.031
0.1254,-10.332
0.12547,-10.412
0.12554,-10.516
0.12562,-10.382
0.12569,-11.251
0.12576,-6.8847
0.12584,-5.9905
0.12591,-6.1823
0.12598,-6.0997
0.12606,-6.1247
0.12613,-5.8669
0.1262,-6.2131
0.12628,-8.4616
0.12635,-7.6096
0.12642,-7.5747
0.1265,-7.4832
0.12657,-7.3893
0.12664,-7.4408
0.12672,-5.8719
0.12679,-6.6292
0.12686,-6.974
0.12694,-7.0699
0.12701,-7.2382
0.12708,-7.2068
0.12716,-8.3948
0.12723,-9.023
0.1273,-8.0975
0.12738,-8.2884
0.12745,-8.205
0.12752,-8.2533
0.1276,-8.0254
0.12767,-8.9542
0.12774,-19.398
0.12782,-19.758
0.12789,-20.506
0.12796,-20.937
0.12804,-21.364
0.12811,-22.897
0.12818,-10.387
0.12825,-8.8596
0.12833,-8.704
0.1284,-8.5246
0.12847,-8.4243
0.12855,-8.0452
0.12862,-8.6297
0.12869,-4.0853
0.12877,-3.2617
0.12884,-3.5154
0.12891,-3.4876
0.12899,-3.6095
0.12906,-3.4788
0.12913,-4.5702
0.12921,-19.538
0.12928,-17.895
0.12935,-18.305
0.12943,-17.957
0.1295,-17.68
0.12957,-17.523
0.12965,-9.3308
0.12972,-8.2933
0.12979,-8.3479
0.12987,-8.2825
0.12994,-8.3377
0.13001,-8.1871
0.13009,-9.2177
0.13016,-15.676
0.13023,-16.031
0.13031,-16.545
0.13038,-16.364
0.13045,-16.027
0.13053,-15.087
0.1306,-11.008
0.13067,-7.7018
0.13075,-6.9857
0.13082,-6.9699
0.13089,-6.942
0.13097,-6.952
0.13104,-7.2097
0.13111,-5.4982
0.13118,-5.9653
0.13126,-6.1469
0.13133,-6.1485
0.1314,-6.2304
0.13148,-6.0892
0.13155,-7.0983
0.13162,-14.316
0.1317,-15.674
0.13177,-16.301
0.13184,-16.077
0.13192,-15.887
0.13199,-15.489
0.13206,-14.269
0.13214,-13.693
0.13221,-13.333
0.13228,-13.488
0.13236,-13.516
0.13243,-13.445
0.1325,-13.694
0.13258,-6.4326
0.13265,-5.3963
0.13272,-5.4261
0.1328,-5.3192
0.13287,-5.3383
0.13294,-5.1421
0.13302,-5.977
0.13309,-7.0847
0.13316,-6.6434
0.13324,-6.9624
0.13331,-6.9652
0.13338,-7.0584
0.13346,-6.9096
0.13353,-7.2281
0.1336,-10.093
0.13368,-9.4282
0.13375,-9.499
0.13382,-9.5405
0.13389,-9.5917
0.13397,-10.011
0.13404,-10.993
0.13411,-13.84
0.13419,-14.242
0.13426,-14.263
0.13433,-14.348
0.13441,-14.158
0.13448,-15.155
0.13455,-10.866
0.13463,-9.8219
0.1347,-9.9604
0.13477,-9.8362
0.13485,-9.8092
0.13492,-9.5053
0.13499,-9.7993
0.13507,-13.723
0.13514,-13.493
0.13521,-13.712
0.13529,-13.91
0.13536,-14.084
0.13543,-14.694
0.13551,-12.048
0.13558,-11.789
0.13565,-11.911
0.13573,-11.861
0.1358,-11.9
0.13587,-11.757
0.13595,-12.837
0.13602,-14.723
0.13609,-14.077
0.13617,-14.279
0.13624,-14.158
0.13631,-14.081
0.13639,-13.513
0.13646,-12.013
0.13653,-11.028
0.13661,-10.405
0.13668,-10.439
0.13675,-10.437
0.13682,-10.447
0.1369,-10.824
0.13697,-7.8428
0.13704,-7.658
0.13712,-7.7002
0.13719,-7.5878
0.13726,-7.6147
0.13734,-7.4307
0.13741,-8.2577
0.13748,-13.819
0.13756,-14.745
0.13763,-15.434
0.1377,-15.454
0.13778,-15.157
0.13785,-14.731
0.13792,-12.393
0.138,-10.78
0.13807,-10.352
0.13814,-10.451
0.13822,-10.575
0.13829,-10.686
0.13836,-11.275
0.13844,-13.197
0.13851,-16.589
0.13858,-16.976
0.13866,-16.669
0.13873,-16.565
0.1388,-16.003
0.13888,-15.832
0.13895,-7.4936
0.13902,-6.5551
0.1391,-6.772
0.13917,-6.7044
0.13924,-6.733
0.13932,-6.4285
0.13939,-5.9896
0.13946,-7.0317
0.13953,-6.4409
0.13961,-6.4833
0.13968,-6.5063
0.13975,-6.5228
0.13983,-7
0.1399,-5.8366
0.13997,-6.3943
0.14005,-6.5754
0.14012,-6.5305
0.14019,-6.5766
0.14027,-6.396
0.14034,-7.3627
0.14041,-5.9852
0.14049,-5.1538
0.14056,-5.3889
0.14063,-5.3372
0.14071,-5.4142
0.14078,-5.1986
0.14085,-5.8726
0.14093,-11.264
0.141,-10.486
0.14107,-10.536
0.14115,-10.49
0.14122,-10.414
0.14129,-10.739
0.14137,-5.5558
0.14144,-4.8701
0.14151,-4.933
0.14159,-4.8661
0.14166,-4.9068
0.14173,-4.7507
0.14181,-5.7026
0.14188,-9.7259
0.14195,-9.7292
0.14203,-10.148
0.1421,-10.175
0.14217,-10.306
0.14225,-10.079
0.14232,-10.357
0.14239,-12.055
0.14246,-11.206
0.14254,-11.162
0.14261,-11.028
0.14268,-10.953
0.14276,-11.015
0.14283,-10.724
0.1429,-12.542
0.14298,-13.024
0.14305,-13.194
0.14312,-13.39
0.1432,-13.376
0.14327,-14.686
0.14334,-10.83
0.14342,-9.8086
0.14349,-10.006
0.14356,-9.9447
0.14364,-10.012
0.14371,-9.7788
0.14378,-10.184
0.14386,-12.904
0.14393,-11.953
0.144,-11.813
0.14408,-11.65
0.14415,-11.6
0.14422,-11.756
0.1443,-13.438
0.14437,-18.752
0.14444,-20.324
0.14452,-21.898
0.14459,-22.467
0.14466,-21.259
0.14474,-20.134
0.14481,-8.2323
0.14488,-7.2013
0.14496,-7.3528
0.14503,-7.2697
0.1451,-7.2637
0.14517,-6.9414
0.14525,-6.1444
0.14532,-5.7586
0.14539,-5.0363
0.14547,-5.0167
0.14554,-4.957
0.14561,-4.9099
0.14569,-5.1423
0.14576,-3.3307
0.14583,-3.7426
0.14591,-3.9502
0.14598,-3.9447
0.14605,-4.0317
0.14613,-3.8985
0.1462,-4.8769
0.14627,-6.269
0.14635,-5.6755
0.14642,-5.9459
0.14649,-5.918
0.14657,-5.9989
0.14664,-5.8578
0.14671,-6.7984
0.14679,-15.485
0.14686,-14.838
0.14693,-15.088
0.14701,-15.15
0.14708,-15.219
0.14715,-15.621
0.14723,-13.644
0.1473,-13.883
0.14737,-14.074
0.14745,-14.011
0.14752,-14.045
0.14759,-13.754
0.14767,-14.45
0.14774,-7.1859
0.14781,-6.1696
0.14789,-6.3742
0.14796,-6.3237
0.14803,-6.3912
0.1481,-6.155
0.14818,-6.3193
0.14825,-8.4196
0.14832,-7.6084
0.1484,-7.5749
0.14847,-7.5031
0.14854,-7.4668
0.14862,-7.751
0.14869,-9.2379
0.14876,-13.285
0.14884,-13.906
0.14891,-14.185
0.14898,-14.297
0.14906,-14.239
0.14913,-15.125
0.1492,-8.8702
0.14928,-7.898
0.14935,-8.0482
0.14942,-7.9215
0.1495,-7.8269
0.14957,-7.4107
0.14964,-6.7362
0.14972,-7.3617
0.14979,-6.8945
0.14986,-6.962
0.14994,-7.017
0.15001,-7.1133
0.15008,-7.5773
0.15016,-7.6571
0.15023,-9.1042
0.1503,-9.3712
0.15038,-9.369
0.15045,-9.4278
0.15052,-9.3059
0.1506,-10.264
0.15067,-11.677
0.15074,-11.052
0.15081,-11.386
0.15089,-11.393
0.15096,-11.483
0.15103,-11.302
0.15111,-11.886
0.15118,-16.047
0.15125,-15.34
0.15133,-15.383
0.1514,-15.344
0.15147,-15.185
0.15155,-15.438
0.15162,-7.3309
0.15169,-6.3263
0.15177,-6.3894
0.15184,-6.3038
0.15191,-6.3492
0.15199,-6.1745
0.15206,-7.1424
0.15213,-10.494
0.15221,-10.109
0.15228,-10.416
0.15235,-10.339
0.15243,-10.32
0.1525,-10.082
0.15257,-10.511
0.15265,-14.99
0.15272,-14.956
0.15279,-15.2
0.15287,-15.493
0.15294,-15.422
0.15301,-15.845
0.15309,-5.0688
0.15316,-3.8579
0.15323,-3.9031
0.15331,-3.8055
0.15338,-3.8325
0.15345,-3.6585
0.15352,-4.6105
0.1536,-11.179
0.15367,-11.802
0.15374,-12.27
0.15382,-12.24
0.15389,-12.031
0.15396,-11.141
0.15404,-7.1303
0.15411,-4.367
0.15418,-3.7892
0.15426,-3.7857
0.15433,-3.7674
0.1544,-3.7817
0.15448,-4.1584
0.15455,-5.6972
0.15462,-9.5056
0.1547,-10.264
0.15477,-10.622
0.15484,-10.832
0.15492,-10.786
0.15499,-11.729
0.15506,-9.1407
0.15514,-8.1493
0.15521,-8.3468
0.15528,-8.2949
0.15536,-8.3648
0.15543,-8.1935
0.1555,-8.453
0.15558,-11.182
0.15565,-10.444
0.15572,-10.437
0.1558,-10.406
0.15587,-10.416
0.15594,-10.83
0.15602,-11.829
0.15609,-14.268
0.15616,-14.646
0.15624,-14.701
0.15631,-14.761
0.15638,-14.57
0.15645,-15.367
0.15653,-14.453
0.1566,-13.743
0.15667,-13.921
0.15675,-13.76
0.15682,-13.732
0.15689,-13.464
0.15697,-13.613
0.15704,-16.711
0.15711,-16.704
0.15719,-16.83
0.15726,-16.779
0.15733,-16.099
0.15741,-15.82
0.15748,-6.356
0.15755,-5.2808
0.15763,-5.3801
0.1577,-5.3076
0.15777,-5.3662
0.15785,-5.1505
0.15792,-6.0622
0.15799,-4.311
0.15807,-3.4104
0.15814,-3.6398
0.15821,-3.5953
0.15829,-3.6921
0.15836,-3.5583
0.15843,-4.4301
0.15851,-11.49
0.15858,-10.572
0.15865,-10.6
0.15873,-10.498
0.1588,-10.459
0.15887,-10.696
0.15895,-10.508
0.15902,-12.183
0.15909,-12.638
0.15916,-12.738
0.15924,-12.88
0.15931,-12.776
0.15938,-13.822
0.15946,-18.693
0.15953,-18.135
0.1596,-18.479
0.15968,-18.351
0.15975,-18.014
0.15982,-16.971
0.1599,-12.622
0.15997,-9.3756
0.16004,-8.634
0.16012,-8.5958
0.16019,-8.5389
0.16026,-8.5427
0.16034,-8.8983
0.16041,-9.7666
0.16048,-12.324
0.16056,-12.608
0.16063,-12.559
0.1607,-12.482
0.16078,-12.066
0.16085,-12.155
0.16092,-9.2277
0.161,-8.6059
0.16107,-8.8867
0.16114,-8.9106
0.16122,-9.0286
0.16129,-8.8695
0.16136,-8.9243
0.16144,-11.54
0.16151,-11.111
0.16158,-11.175
0.16166,-11.225
0.16173,-11.291
0.1618,-12.006
0.16188,-10.646
0.16195,-10.762
0.16202,-10.903
0.16209,-10.805
0.16217,-10.845
0.16224,-10.681
0.16231,-11.653
0.16239,-17.928
0.16246,-18.278
0.16253,-18.774
0.16261,-18.692
0.16268,-17.848
0.16275,-16.435
0.16283,-10.878
0.1629,-7.5112
0.16297,-6.8377
0.16305,-6.7867
0.16312,-6.7282
0.16319,-6.6974
0.16327,-6.9937
0.16334,-6.7049
0.16341,-8.0766
0.16349,-8.4585
0.16356,-8.5257
0.16363,-8.6718
0.16371,-8.5478
0.16378,-9.5105
0.16385,-6.9709
0.16393,-5.9806
0.164,-6.1733
0.16407,-6.1035
0.16415,-6.1466
0.16422,-5.9048
0.16429,-6.0179
0.16437,-8.7472
0.16444,-8.2299
0.16451,-8.3083
0.16459,-8.317
0.16466,-8.3586
0.16473,-8.8984
0.1648,-11.157
0.16488,-16.012
0.16495,-16.802
0.16502,-16.993
0.1651,-17.202
0.16517,-16.994
0.16524,-17.884
0.16532,-13.193
0.16539,-12.115
0.16546,-12.227
0.16554,-12.079
0.16561,-12.012
0.16568,-11.486
0.16576,-9.7593
0.16583,-8.7732
0.1659,-8.1694
0.16598,-8.1687
0.16605,-8.143
0.16612,-8.1521
0.1662,-8.5885
0.16627,-10.624
0.16634,-15.41
0.16642,-16.793
0.16649,-17.369
0.16656,-17.875
0.16664,-17.824
0.16671,-18.952
0.16678,-13.069
0.16686,-11.968
0.16693,-12.102
0.167,-12.015
0.16708,-12.061
0.16715,-11.856
0.16722,-12.59
0.1673,-18.937
0.16737,-18.57
0.16744,-18.884
0.16752,-18.937
0.16759,-18.967
0.16766,-19.461
0.16773,-21.414
0.16781,-24.944
0.16788,-25.243
0.16795,-24.124
0.16803,-23.409
0.1681,-19.959
0.16817,-17.679
0.16825,-2.7076
0.16832,-1.6251
0.16839,-1.7855
0.16847,-1.7136
0.16854,-1.7727
0.16861,-1.5921
0.16869,-2.3272
0.16876,-7.9981
0.16883,-7.3341
0.16891,-7.4082
0.16898,-7.3271
0.16905,-7.2545
0.16913,-7.4783
0.1692,-6.7701
0.16927,-7.9169
0.16935,-8.2881
0.16942,-8.3663
0.16949,-8.5403
0.16957,-8.4844
0.16964,-9.595
0.16971,-14.499
0.16979,-13.857
0.16986,-14.184
0.16993,-14.119
0.17001,-14.18
0.17008,-14.012
0.17015,-14.955
0.17023,-23.292
0.1703,-23.328
0.17037,-23.905
0.17044,-24.41
0.17052,-25.154
0.17059,-26.666
0.17066,-23.244
0.17074,-22.054
0.17081,-21.635
0.17088,-21.138
0.17096,-20.91
0.17103,-20.257
0.1711,-20.226
0.17118,-10.423
0.17125,-9.3786
0.17132,-9.5501
0.1714,-9.482
0.17147,-9.4834
0.17154,-9.2309
0.17162,-9.3156
0.17169,-12.037
0.17176,-11.594
0.17184,-11.608
0.17191,-11.629
0.17198,-11.7
0.17206,-12.171
0.17213,-13.465
0.1722,-16.002
0.17228,-16.392
0.17235,-16.429
0.17242,-16.424
0.1725,-16.181
0.17257,-16.614
0.17264,-12.103
0.17272,-11.221
0.17279,-11.468
0.17286,-11.422
0.17294,-11.472
0.17301,-11.183
0.17308,-10.561
0.17316,-11.615
0.17323,-11.06
0.1733,-11.045
0.17337,-11.061
0.17345,-11.027
0.17352,-11.555
0.17359,-8.7294
0.17367,-8.4769
0.17374,-8.6387
0.17381,-8.5788
0.17389,-8.6109
0.17396,-8.4364
0.17403,-9.4104
0.17411,-18.151
0.17418,-20.117
0.17425,-21.033
0.17433,-21.006
0.1744,-20.518
0.17447,-19.341
0.17455,-13.673
0.17462,-10.294
0.17469,-9.6477
0.17477,-9.6661
0.17484,-9.6878
0.17491,-9.7433
0.17499,-10.167
0.17506,-11.244
0.17513,-14.026
0.17521,-14.476
0.17528,-14.489
0.17535,-14.509
0.17543,-14.247
0.1755,-14.83
0.17557,-15.196
0.17565,-14.821
0.17572,-15.2
0.17579,-15.21
0.17587,-15.41
0.17594,-15.299
0.17601,-15.637
0.17608,-17.949
0.17616,-17.088
0.17623,-16.899
0.1763,-16.837
0.17638,-16.789
0.17645,-17.186
0.17652,-15.268
0.1766,-15.638
0.17667,-16.028
0.17674,-16.104
0.17682,-16.184
0.17689,-15.977
0.17696,-16.852
0.17704,-13.104
0.17711,-12.03
0.17718,-12.133
0.17726,-12.014
0.17733,-11.905
0.1774,-11.42
0.17748,-9.7685
0.17755,-8.8525
0.17762,-8.2317
0.1777,-8.2032
0.17777,-8.1899
0.17784,-8.1791
0.17792,-8.6072
0.17799,-7.6714
0.17806,-8.3136
0.17814,-8.5242
0.17821,-8.4812
0.17828,-8.4783
0.17836,-8.2611
0.17843,-8.9484
0.1785,-9.9253
0.17858,-9.4517
0.17865,-9.7001
0.17872,-9.6541
0.1788,-9.6594
0.17887,-9.3328
0.17894,-7.5373
0.17901,-6.6837
0.17909,-6.1876
0.17916,-6.2163
0.17923,-6.237
0.17931,-6.2727
0.17938,-6.7884
0.17945,-9.6602
0.17953,-16.462
0.1796,-18.322
0.17967,-19.062
0.17975,-19.481
0.17982,-19.071
0.17989,-18.589
0.17997,-8.9378
0.18004,-7.9181
0.18011,-8.1033
0.18019,-8.0551
0.18026,-8.1134
0.18033,-7.9317
0.18041,-8.0608
0.18048,-10.052
0.18055,-9.2724
0.18063,-9.1993
0.1807,-9.1022
0.18077,-9.0373
0.18085,-9.2925
0.18092,-10.956
0.18099,-15.205
0.18107,-16.171
0.18114,-16.803
0.18121,-17.079
0.18129,-16.908
0.18136,-16.756
0.18143,-9.2548
0.18151,-8.269
0.18158,-8.4652
0.18165,-8.4161
0.18172,-8.4979
0.1818,-8.343
0.18187,-8.3132
0.18194,-9.7217
0.18202,-8.8767
0.18209,-8.7862
0.18216,-8.6315
0.18224,-8.4668
0.18231,-8.6035
0.18238,-6.7679
0.18246,-7.2107
0.18253,-7.5555
0.1826,-7.5886
0.18268,-7.7599
0.18275,-7.5452
0.18282,-8.4554
0.1829,-2.7343
0.18297,-1.6521
0.18304,-1.8108
0.18312,-1.7317
0.18319,-1.7843
0.18326,-1.6156
0.18334,-2.5942
0.18341,-12.554
0.18348,-12.467
0.18356,-12.941
0.18363,-13.012
0.1837,-13.112
0.18378,-13.422
0.18385,-10.524
0.18392,-10.351
0.184,-10.609
0.18407,-10.539
0.18414,-10.558
0.18422,-10.296
0.18429,-10.891
0.18436,-7.0182
0.18444,-6.0563
0.18451,-6.2229
0.18458,-6.1539
0.18465,-6.1176
0.18473,-5.7513
0.1848,-4.6132
0.18487,-4.6176
0.18495,-4.0952
0.18502,-4.1059
0.18509,-4.119
0.18517,-4.1777
0.18524,-4.7307
0.18531,-7.8397
0.18539,-16.129
0.18546,-19.462
0.18553,-21.916
0.18561,-22.991
0.18568,-23.369
0.18575,-25.297
0.18583,-14.852
0.1859,-13.506
0.18597,-13.425
0.18605,-13.118
0.18612,-12.821
0.18619,-11.984
0.18627,-8.8968
0.18634,-7.2994
0.18641,-6.8563
0.18649,-6.8873
0.18656,-6.9446
0.18663,-6.9784
0.18671,-7.5905
0.18678,-5.5135
0.18685,-5.5445
0.18693,-5.7064
0.187,-5.6291
0.18707,-5.6513
0.18715,-5.429
0.18722,-6.2731
0.18729,-8.9532
0.18736,-8.5085
0.18744,-8.8543
0.18751,-8.8751
0.18758,-9.0054
0.18766,-8.9214
0.18773,-9.582
0.1878,-14.119
0.18788,-13.497
0.18795,-13.55
0.18802,-13.466
0.1881,-13.085
0.18817,-13.284
0.18824,-5.0891
0.18832,-4.1597
0.18839,-4.2967
0.18846,-4.2359
0.18854,-4.3078
0.18861,-4.159
0.18868,-5.1972
0.18876,-16.051
0.18883,-17.66
0.1889,-18.686
0.18898,-18.748
0.18905,-18.641
0.18912,-18.21
0.1892,-16.441
0.18927,-15.827
0.18934,-15.645
0.18942,-15.679
0.18949,-15.733
0.18956,-15.888
0.18964,-16.499
0.18971,-14.263
0.18978,-14.122
0.18986,-14.319
0.18993,-14.296
0.19,-14.333
0.19008,-14.15
0.19015,-14.983
0.19022,-12.642
0.19029,-11.687
0.19037,-11.895
0.19044,-11.851
0.19051,-11.895
0.19059,-11.627
0.19066,-10.798
0.19073,-10.589
0.19081,-9.8295
0.19088,-9.655
0.19095,-9.5003
0.19103,-9.3737
0.1911,-9.5679
0.19117,-7.8017
0.19125,-8.2758
0.19132,-8.6227
0.19139,-8.7174
0.19147,-8.8584
0.19154,-8.7441
0.19161,-9.8322
0.19169,-17.752
0.19176,-16.912
0.19183,-16.959
0.19191,-16.652
0.19198,-16.058
0.19205,-14.868
0.19213,-10.41
0.1922,-8.139
0.19227,-7.6984
0.19235,-7.707
0.19242,-7.7372
0.19249,-7.8087
0.19257,-8.4359
0.19264,-10.031
0.19271,-12.637
0.19279,-13.103
0.19286,-13.175
0.19293,-13.246
0.193,-12.885
0.19308,-13.275
0.19315,-7.5328
0.19322,-6.5678
0.1933,-6.7543
0.19337,-6.7114
0.19344,-6.7924
0.19352,-6.6641
0.19359,-7.7537
0.19366,-18.295
0.19374,-17.449
0.19381,-17.568
0.19388,-17.309
0.19396,-17.078
0.19403,-17.175
0.1941,-13.481
0.19418,-13.322
0.19425,-13.599
0.19432,-13.603
0.1944,-13.739
0.19447,-13.505
0.19454,-13.984
0.19462,-8.8381
0.19469,-7.8194
0.19476,-7.9914
0.19484,-7.9261
0.19491,-7.9803
0.19498,-7.842
0.19506,-8.9307
0.19513,-19.943
0.1952,-19.879
0.19528,-20.028
0.19535,-20.02
0.19542,-19.657
0.1955,-19.104
0.19557,-9.0703
0.19564,-7.9832
0.19572,-8.1024
0.19579,-8.0413
0.19586,-8.0995
0.19593,-7.9288
0.19601,-8.8823
0.19608,-8.1571
0.19615,-7.2081
0.19623,-7.4011
0.1963,-7.308
0.19637,-7.3002
0.19645,-7.0398
0.19652,-6.9609
0.19659,-9.1304
0.19667,-8.6471
0.19674,-8.6228
0.19681,-8.6473
0.19689,-8.6478
0.19696,-9.1305
0.19703,-7.087
0.19711,-7.2177
0.19718,-7.4778
0.19725,-7.4744
0.19733,-7.5335
0.1974,-7.3325
0.19747,-8.2138
0.19755,-7.5143
0.19762,-6.5626
0.19769,-6.7281
0.19777,-6.6601
0.19784,-6.7236
0.19791,-6.535
0.19799,-6.9009
0.19806,-10.8
0.19813,-10.488
0.19821,-10.603
0.19828,-10.636
0.19835,-10.67
0.19843,-11.265
0.1985,-11.662
0.19857,-13.06
0.19864,-13.412
0.19872,-13.456
0.19879,-13.571
0.19886,-13.386
0.19894,-14.401
0.19901,-10.654
0.19908,-9.5222
0.19916,-9.6609
0.19923,-9.5657
0.1993,-9.5984
0.19938,-9.4194
0.19945,-10.366
0.19952,-18.529
0.1996,-18.453
0.19967,-18.662
0.19974,-18.78
0.19982,-18.363
0.19989,-17.739
0.19996,-10.457
0.20004,-9.711
0.20011,-9.9073
0.20018,-9.8793
0.20026,-9.9496
0.20033,-9.8009
0.2004,-10.839
0.20048,-9.1411
0.20055,-8.0905
0.20062,-8.2652
0.2007,-8.166
0.20077,-8.1835
0.20084,-7.9848
0.20092,-8.3882
0.20099,-12.605
0.20106,-12.169
0.20114,-12.257
0.20121,-12.354
0.20128,-12.403
0.20136,-13.001
0.20143,-8.8451
0.2015,-8.371
0.20157,-8.5401
0.20165,-8.4728
0.20172,-8.533
0.20179,-8.337
0.20187,-9.327
0.20194,-17.909
0.20201,-18.465
0.20209,-19.288
0.20216,-19.363
0.20223,-19.458
0.20231,-19.352
0.20238,-17.477
0.20245,-16.1
0.20253,-15.349
0.2026,-15.316
0.20267,-15.256
0.20275,-15.196
0.20282,-15.483
0.20289,-15.661
0.20297,-17.466
0.20304,-18.058
0.20311,-18.144
0.20319,-18.383
0.20326,-18.3
0.20333,-19.323
0.20341,-17.483
0.20348,-16.335
0.20355,-16.479
0.20363,-16.396
0.2037,-16.405
0.20377,-16.114
0.20385,-15.854
0.20392,-17.635
0.20399,-17.297
0.20407,-17.336
0.20414,-17.351
0.20421,-17.317
0.20428,-17.863
0.20436,-16.397
0.20443,-16.667
0.2045,-16.853
0.20458,-16.802
0.20465,-16.84
0.20472,-16.636
0.2048,-17.258
0.20487,-11.472
0.20494,-10.43
0.20502,-10.59
0.20509,-10.498
0.20516,-10.508
0.20524,-10.282
0.20531,-10.813
0.20538,-16.35
0.20546,-16.311
0.20553,-16.488
0.2056,-16.683
0.20568,-16.618
0.20575,-17.354
0.20582,-8.2894
0.2059,-7.2781
0.20597,-7.4072
0.20604,-7.3158
0.20612,-7.3706
0.20619,-7.1833
0.20626,-8.1729
0.20634,-11.885
0.20641,-11.067
0.20648,-11.319
0.20656,-11.26
0.20663,-11.247
0.2067,-10.98
0.20678,-9.983
0.20685,-10.04
0.20692,-9.4945
0.207,-9.4917
0.20707,-9.4884
0.20714,-9.4459
0.20721,-9.8698
0.20729,-9.5448
0.20736,-10.535
0.20743,-10.78
0.20751,-10.729
0.20758,-10.737
0.20765,-10.471
0.20773,-10.963
0.2078,-8.2288
0.20787,-7.3905
0.20795,-7.6212
0.20802,-7.5945
0.20809,-7.6883
0.20817,-7.5547
0.20824,-7.6996
0.20831,-10.556
0.20839,-9.9675
0.20846,-9.9235
0.20853,-9.8984
0.20861,-9.8146
0.20868,-10.28
0.20875,-6.349
0.20883,-5.904
0.2089,-6.0966
0.20897,-6.0484
0.20905,-6.1073
0.20912,-5.9275
0.20919,-6.8981
0.20927,-11.216
0.20934,-10.728
0.20941,-11.068
0.20949,-11.067
0.20956,-11.119
0.20963,-10.961
0.20971,-11.099
0.20978,-13.854
0.20985,-13.287
0.20992,-13.286
0.21,-13.288
0.21007,-13.282
0.21014,-13.765
0.21022,-12.444
0.21029,-12.762
0.21036,-13
0.21044,-12.949
0.21051,-12.925
0.21058,-12.57
0.21066,-12.836
0.21073,-8.2487
0.2108,-7.2854
0.21088,-7.4558
0.21095,-7.4055
0.21102,-7.5071
0.2111,-7.4246
0.21117,-8.6297
0.21124,-21.394
0.21132,-21.473
0.21139,-21.875
0.21146,-21.821
0.21154,-21.757
0.21161,-21.92
0.21168,-20.382
0.21176,-20.946
0.21183,-21.364
0.2119,-21.776
0.21198,-21.573
0.21205,-21.108
0.21212,-20.927
0.2122,-13.019
0.21227,-11.943
0.21234,-12.043
0.21242,-11.952
0.21249,-11.978
0.21256,-11.807
0.21264,-12.139
0.21271,-16.085
0.21278,-15.878
0.21285,-16.068
0.21293,-16.191
0.213,-16.206
0.21307,-16.794
0.21315,-10.041
0.21322,-9.1946
0.21329,-9.3625
0.21337,-9.2724
0.21344,-9.3309
0.21351,-9.1342
0.21359,-10.155
0.21366,-14.373
0.21373,-13.533
0.21381,-13.67
0.21388,-13.522
0.21395,-13.42
0.21403,-12.964
0.2141,-11.641
0.21417,-11.835
0.21425,-11.581
0.21432,-11.715
0.21439,-11.805
0.21447,-11.876
0.21454,-12.63
0.21461,-12.887
0.21469,-13.942
0.21476,-14.131
0.21483,-14.038
0.21491,-14.105
0.21498,-13.843
0.21505,-14.53
0.21513,-9.3396
0.2152,-8.2549
0.21527,-8.3742
0.21535,-8.2641
0.21542,-8.2179
0.21549,-7.8682
0.21556,-7.3985
0.21564,-8.9546
0.21571,-8.5991
0.21578,-8.6177
0.21586,-8.6672
0.21593,-8.7501
0.216,-9.411
0.21608,-11.782
0.21615,-15.356
0.21622,-16.3
0.2163,-16.683
0.21637,-16.742
0.21644,-16.267
0.21652,-16.104
0.21659,-8.481
0.21666,-7.4166
0.21674,-7.5179
0.21681,-7.4133
0.21688,-7.4657
0.21696,-7.3524
0.21703,-8.5
0.2171,-19.778
0.21718,-20.905
0.21725,-23.272
0.21732,-25.035
0.2174,-25.078
0.21747,-25.03
0.21754,-11.755
0.21762,-10.586
0.21769,-10.672
0.21776,-10.577
0.21784,-10.567
0.21791,-10.206
0.21798,-10.484
0.21806,-4.7986
0.21813,-3.7927
0.2182,-3.949
0.21828,-3.8935
0.21835,-3.9745
0.21842,-3.8572
0.21849,-4.9497
0.21857,-15.731
0.21864,-15.91
0.21871,-16.646
0.21879,-16.532
0.21886,-16.419
0.21893,-16.818
0.21901,-11.954
0.21908,-11.279
0.21915,-11.374
0.21923,-11.278
0.2193,-11.325
0.21937,-11.147
0.21945,-12.107
0.21952,-13.27
0.21959,-12.427
0.21967,-12.592
0.21974,-12.551
0.21981,-12.593
0.21989,-12.448
0.21996,-13.312
0.22003,-19.42
0.22011,-19.037
0.22018,-19.15
0.22025,-19.009
0.22033,-18.966
0.2204,-18.678
0.22047,-15.322
0.22055,-15.267
0.22062,-15.657
0.22069,-15.765
0.22077,-15.923
0.22084,-15.823
0.22091,-17.066
0.22099,-19.832
0.22106,-18.556
0.22113,-18.594
0.2212,-18.304
0.22128,-18.148
0.22135,-17.756
0.22142,-17.187
0.2215,-18.281
0.22157,-18.254
0.22164,-18.4
0.22172,-18.42
0.22179,-18.466
0.22186,-19.08
0.22194,-20.374
0.22201,-21.913
0.22208,-21.162
0.22216,-20.772
0.22223,-21.164
0.2223,-20.88
0.22238,-19.619
0.22245,-17.705
0.22252,-17.277
0.2226,-17.649
0.22267,-17.504
0.22274,-16.959
0.22282,-16.3
0.22289,-12.815
0.22296,-11.509
0.22304,-11.3
0.22311,-11.261
0.22318,-11.365
0.22326,-11.368
0.22333,-12.315
0.2234,-5.6162
0.22348,-4.7277
0.22355,-4.8379
0.22362,-4.7726
0.2237,-4.8397
0.22377,-4.6581
0.22384,-5.6911
0.22392,-16.187
0.22399,-16.797
0.22406,-18.541
0.22413,-18.091
0.22421,-18.147
0.22428,-17.959
0.22435,-18.796
0.22443,-24.028
0.2245,-23.433
0.22457,-23.697
0.22465,-24.892
0.22472,-24.122
0.22479,-25.101
0.22487,-12.673
0.22494,-11.7
0.22501,-11.933
0.22509,-11.869
0.22516,-11.961
0.22523,-11.699
0.22531,-12.351
0.22538,-5.7398
0.22545,-4.5448
0.22553,-4.6515
0.2256,-4.5299
0.22567,-4.5018
0.22575,-4.2645
0.22582,-4.7407
0.22589,-9.8602
0.22597,-10.172
0.22604,-10.442
0.22611,-10.707
0.22619,-10.976
0.22626,-11.952
0.22633,-14.364
0.22641,-16.163
0.22648,-16.315
0.22655,-16.164
0.22663,-16.238
0.2267,-15.976
0.22677,-16.632
0.22684,-15.048
0.22692,-14.124
0.22699,-14.327
0.22706,-14.33
0.22714,-14.44
0.22721,-14.34
0.22728,-15.38
0.22736,-21.457
0.22743,-20.386
0.2275,-20.267
0.22758,-19.893
0.22765,-19.439
0.22772,-18.841
0.2278,-16.639
0.22787,-16.941
0.22794,-17.177
0.22802,-17.216
0.22809,-17.34
0.22816,-17.274
0.22824,-17.33
0.22831,-13.44
0.22838,-12.574
0.22846,-12.756
0.22853,-12.704
0.2286,-12.718
0.22868,-12.491
0.22875,-10.706
0.22882,-10.192
0.2289,-9.7429
0.22897,-9.7141
0.22904,-9.6876
0.22912,-9.6455
0.22919,-10.201
0.22926,-10.482
0.22934,-11.633
0.22941,-11.971
0.22948,-12
0.22956,-12.11
0.22963,-11.846
0.2297,-12.547
0.22977,-9.7653
0.22985,-8.7596
0.22992,-8.904
0.22999,-8.8129
0.23007,-8.8718
0.23014,-8.7551
0.23021,-9.769
0.23029,-18.77
0.23036,-18.776
0.23043,-19.388
0.23051,-19.655
0.23058,-18.83
0.23065,-19.377
0.23073,-6.4815
0.2308,-5.4243
0.23087,-5.6027
0.23095,-5.5398
0.23102,-5.6164
0.23109,-5.4505
0.23117,-6.5313
0.23124,-21.625
0.23131,-21.597
0.23139,-22.328
0.23146,-21.687
0.23153,-21.187
0.23161,-19.444
0.23168,-13.433
0.23175,-11.086
0.23183,-10.655
0.2319,-10.649
0.23197,-10.66
0.23205,-10.626
0.23212,-11.242
0.23219,-12.685
0.23227,-14.779
0.23234,-15.392
0.23241,-15.496
0.23248,-15.605
0.23256,-15.362
0.23263,-15.784
0.2327,-12.882
0.23278,-11.914
0.23285,-12.069
0.23292,-12.038
0.233,-12.146
0.23307,-12.086
0.23314,-12.631
0.23322,-16.169
0.23329,-15.368
0.23336,-15.29
0.23344,-15.136
0.23351,-14.974
0.23358,-15.134
0.23366,-12.215
0.23373,-12.262
0.2338,-12.628
0.23388,-12.64
0.23395,-12.781
0.23402,-12.601
0.2341,-13.625
0.23417,-12.094
0.23424,-10.944
0.23432,-11.019
0.23439,-10.864
0.23446,-10.855
0.23454,-10.538
0.23461,-10.201
0.23468,-12.364
0.23476,-12.149
0.23483,-12.3
0.2349,-12.403
0.23498,-12.441
0.23505,-13.286
0.23512,-10.746
0.2352,-10.42
0.23527,-10.589
0.23534,-10.508
0.23541,-10.557
0.23549,-10.337
0.23556,-11.198
0.23563,-17.755
0.23571,-18.017
0.23578,-18.515
0.23585,-18.556
0.23593,-18.43
0.236,-18.253
0.23607,-15.471
0.23615,-14.156
0.23622,-13.722
0.23629,-13.696
0.23637,-13.703
0.23644,-13.69
0.23651,-14.285
0.23659,-11.03
0.23666,-10.7
0.23673,-10.942
0.23681,-10.901
0.23688,-10.972
0.23695,-10.765
0.23703,-11.753
0.2371,-15.343
0.23717,-14.501
0.23725,-14.756
0.23732,-14.708
0.23739,-14.8
0.23747,-14.665
0.23754,-13.567
0.23761,-13.696
0.23769,-13.038
0.23776,-12.84
0.23783,-12.762
0.23791,-12.575
0.23798,-12.728
0.23805,-9.4128
0.23812,-9.2331
0.2382,-9.5328
0.23827,-9.5654
0.23834,-9.6418
0.23842,-9.483
0.23849,-10.549
0.23856,-12.515
0.23864,-11.415
0.23871,-11.579
0.23878,-11.525
0.23886,-11.637
0.23893,-11.569
0.239,-12.309
0.23908,-17.188
0.23915,-16.534
0.23922,-16.454
0.2393,-16.217
0.23937,-15.975
0.23944,-16.114
0.23952,-13.58
0.23959,-13.802
0.23966,-14.106
0.23974,-14.037
0.23981,-14.121
0.23988,-13.89
0.23996,-14.088
0.24003,-11.039
0.2401,-10.101
0.24018,-10.269
0.24025,-10.25
0.24032,-10.281
0.2404,-10.005
0.24047,-9.3124
0.24054,-10.278
0.24062,-9.8336
0.24069,-9.8221
0.24076,-9.7933
0.24084,-9.7935
0.24091,-10.453
0.24098,-13.88
0.24105,-20.066
0.24113,-22.131
0.2412,-22.708
0.24127,-23.008
0.24135,-21.715
0.24142,-19.229
0.24149,-9.2403
0.24157,-8.2622
0.24164,-8.4292
0.24171,-8.3803
0.24179,-8.433
0.24186,-8.3274
0.24193,-9.0477
0.24201,-14.972
0.24208,-14.629
0.24215,-14.783
0.24223,-14.826
0.2423,-14.885
0.24237,-15.555
0.24245,-12.449
0.24252,-12.144
0.24259,-12.344
0.24267,-12.281
0.24274,-12.36
0.24281,-12.151
0.24289,-13.167
0.24296,-13.418
0.24303,-12.304
0.24311,-12.416
0.24318,-12.258
0.24325,-12.14
0.24333,-11.713
0.2434,-11.011
0.24347,-12.677
0.24355,-12.589
0.24362,-12.693
0.24369,-12.829
0.24376,-12.942
0.24384,-13.873
0.24391,-11.331
0.24398,-10.982
0.24406,-11.146
0.24413,-11.026
0.2442,-10.953
0.24428,-10.573
0.24435,-10.922
0.24442,-8.1988
0.2445,-7.2549
0.24457,-7.3999
0.24464,-7.3542
0.24472,-7.41
0.24479,-7.2545
0.24486,-6.5831
0.24494,-7.6955
0.24501,-7.281
0.24508,-7.2839
0.24516,-7.2881
0.24523,-7.272
0.2453,-7.8954
0.24538,-7.6969
0.24545,-8.4413
0.24552,-8.7776
0.2456,-8.7768
0.24567,-8.8562
0.24574,-8.6558
0.24582,-9.6452
0.24589,-13.415
0.24596,-12.543
0.24604,-12.754
0.24611,-12.532
0.24618,-12.499
0.24626,-12.112
0.24633,-10.731
0.2464,-11.562
0.24648,-11.409
0.24655,-11.542
0.24662,-11.743
0.24669,-11.731
0.24677,-12.652
0.24684,-8.5944
0.24691,-7.9507
0.24699,-8.1278
0.24706,-8.0464
0.24713,-8.1046
0.24721,-7.9159
0.24728,-8.8974
0.24735,-13.846
0.24743,-13.039
0.2475,-13.356
0.24757,-13.273
0.24765,-13.357
0.24772,-13.227
0.24779,-13.945
0.24787,-18.587
0.24794,-18.193
0.24801,-18.175
0.24809,-18.075
0.24816,-17.725
0.24823,-17.957
0.24831,-11.078
0.24838,-10.365
0.24845,-10.548
0.24853,-10.514
0.2486,-10.588
0.24867,-10.42
0.24875,-11.42
0.24882,-20.684
0.24889,-20.12
0.24897,-20.592
0.24904,-20.344
0.24911,-20.191
0.24919,-19.447
0.24926,-15.846
0.24933,-14.607
0.2494,-14.355
0.24948,-14.386
0.24955,-14.512
0.24962,-14.486
0.2497,-15.414
0.24977,-10.118
0.24984,-9.4039
0.24992,-9.6041
0.24999,-9.5344
0.25006,-9.6048
0.25014,-9.4148
0.25021,-10.468
0.25028,-13.834
0.25036,-12.771
0.25043,-12.92
0.2505,-12.691
0.25058,-12.581
0.25065,-12.206
0.25072,-10.865
0.2508,-11.537
0.25087,-11.23
0.25094,-11.227
0.25102,-11.29
0.25109,-11.274
0.25116,-11.944
0.25124,-14.245
0.25131,-16.385
0.25138,-17.002
0.25146,-17.124
0.25153,-17.061
0.2516,-16.43
0.25168,-15.389
0.25175,-9.3591
0.25182,-8.4271
0.2519,-8.565
0.25197,-8.4749
0.25204,-8.5033
0.25211,-8.416
0.25219,-8.4136
0.25226,-10.531
0.25233,-10.087
0.25241,-10.1
0.25248,-10.174
0.25255,-10.115
0.25263,-10.618
0.2527,-8.1013
0.25277,-8.0847
0.25285,-8.4024
0.25292,-8.3872
0.25299,-8.4921
0.25307,-8.3053
0.25314,-9.2549
0.25321,-11.604
0.25329,-10.542
0.25336,-10.735
0.25343,-10.667
0.25351,-10.729
0.25358,-10.63
0.25365,-11.281
0.25373,-16.138
0.2538,-15.503
0.25387,-15.466
0.25395,-15.457
0.25402,-15.413
0.25409,-15.927
0.25417,-15.658
0.25424,-16.721
0.25431,-17.257
0.25439,-17.281
0.25446,-17.329
0.25453,-16.983
0.25461,-16.881
0.25468,-9.9139
0.25475,-8.8458
0.25483,-8.9439
0.2549,-8.8587
0.25497,-8.9163
0.25504,-8.8035
0.25512,-9.9659
0.25519,-20.151
0.25526,-20.082
0.25534,-20.935
0.25541,-20.717
0.25548,-20.043
0.25556,-20.047
0.25563,-9.415
0.2557,-8.4438
0.25578,-8.647
0.25585,-8.5691
0.25592,-8.6375
0.256,-8.4536
0.25607,-9.3507
0.25614,-11.207
0.25622,-10.168
0.25629,-10.224
0.25636,-10.118
0.25644,-10.084
0.25651,-9.8062
0.25658,-9.1895
0.25666,-10.5
0.25673,-10.286
0.2568,-10.383
0.25688,-10.483
0.25695,-10.48
0.25702,-11.109
0.2571,-9.1047
0.25717,-9.0463
0.25724,-9.3425
0.25732,-9.3161
0.25739,-9.396
0.25746,-9.237
0.25754,-10.202
0.25761,-12.19
0.25768,-11.177
0.25775,-11.312
0.25783,-11.22
0.2579,-11.259
0.25797,-11.151
0.25805,-12.121
0.25812,-19.08
0.25819,-18.956
0.25827,-19.164
0.25834,-19.18
0.25841,-18.459
0.25849,-18.513
0.25856,-6.0949
0.25863,-5.0687
0.25871,-5.2338
0.25878,-5.1701
0.25885,-5.2434
0.25893,-5.0611
0.259,-6.1407
0.25907,-16.546
0.25915,-15.754
0.25922,-16.32
0.25929,-16.149
0.25937,-16.097
0.25944,-15.953
0.25951,-14.296
0.25959,-14.178
0.25966,-13.905
0.25973,-13.906
0.25981,-13.934
0.25988,-13.805
0.25995,-14.291
0.26003,-9.0919
0.2601,-8.455
0.26017,-8.6734
0.26025,-8.6307
0.26032,-8.7129
0.26039,-8.5563
0.26047,-9.629
0.26054,-17.238
0.26061,-16.354
0.26068,-16.364
0.26076,-15.93
0.26083,-15.564
0.2609,-15.028
0.26098,-10.939
0.26105,-9.5278
0.26112,-9.1798
0.2612,-9.1469
0.26127,-9.2049
0.26134,-9.175
0.26142,-9.8184
0.26149,-10.446
0.26156,-11.376
0.26164,-11.794
0.26171,-11.824
0.26178,-11.895
0.26186,-11.754
0.26193,-12.704
0.262,-21.018
0.26208,-20.898
0.26215,-21.094
0.26222,-21.231
0.2623,-20.797
0.26237,-19.976
0.26244,-15.32
0.26252,-13.21
0.26259,-12.813
0.26266,-12.798
0.26274,-12.779
0.26281,-12.56
0.26288,-13.07
0.26296,-5.7979
0.26303,-4.9947
0.2631,-5.2011
0.26318,-5.1507
0.26325,-5.2408
0.26332,-5.0815
0.26339,-6.1806
0.26347,-17.094
0.26354,-15.894
0.26361,-16.177
0.26369,-15.965
0.26376,-15.891
0.26383,-15.49
0.26391,-14.086
0.26398,-14.311
0.26405,-13.901
0.26413,-13.868
0.2642,-13.905
0.26427,-13.907
0.26435,-14.386
0.26442,-17.118
0.26449,-20.981
0.26457,-22.421
0.26464,-23.093
0.26471,-23.26
0.26479,-22.917
0.26486,-23.51
0.26493,-13.468
0.26501,-12.205
0.26508,-12.164
0.26515,-11.858
0.26523,-11.699
0.2653,-11.144
0.26537,-9.135
0.26545,-9.1458
0.26552,-9.0286
0.26559,-9.123
0.26567,-9.2806
0.26574,-9.313
0.26581,-10.198
0.26589,-10.694
0.26596,-11.363
0.26603,-11.727
0.26611,-11.68
0.26618,-11.746
0.26625,-11.503
0.26632,-12.282
0.2664,-11.952
0.26647,-10.954
0.26654,-11.129
0.26662,-11.053
0.26669,-11.088
0.26676,-10.961
0.26684,-11.033
0.26691,-13.492
0.26698,-12.941
0.26706,-12.963
0.26713,-12.913
0.2672,-12.826
0.26728,-13.268
0.26735,-10.654
0.26742,-10.652
0.2675,-10.908
0.26757,-10.859
0.26764,-10.952
0.26772,-10.746
0.26779,-11.428
0.26786,-11.315
0.26794,-10.349
0.26801,-10.519
0.26808,-10.471
0.26816,-10.537
0.26823,-10.465
0.2683,-10.816
0.26838,-14.112
0.26845,-13.723
0.26852,-13.789
0.2686,-13.805
0.26867,-13.768
0.26874,-14.292
0.26882,-15.893
0.26889,-18.33
0.26896,-18.789
0.26903,-18.66
0.26911,-18.563
0.26918,-17.417
0.26925,-15.726
0.26933,-7.3747
0.2694,-6.3338
0.26947,-6.4586
0.26955,-6.3819
0.26962,-6.4442
0.26969,-6.3883
0.26977,-7.4943
0.26984,-16.041
0.26991,-16.023
0.26999,-16.445
0.27006,-16.438
0.27013,-16.268
0.27021,-16.514
0.27028,-11.523
0.27035,-11.082
0.27043,-11.349
0.2705,-11.332
0.27057,-11.475
0.27065,-11.323
0.27072,-12.416
0.27079,-23.528
0.27087,-22.011
0.27094,-22.367
0.27101,-22.418
0.27109,-22.354
0.27116,-21.028
0.27123,-14.967
0.27131,-12.099
0.27138,-11.399
0.27145,-11.26
0.27153,-11.119
0.2716,-10.999
0.27167,-11.307
0.27175,-9.8314
0.27182,-10.313
0.27189,-10.749
0.27196,-10.758
0.27204,-10.901
0.27211,-10.644
0.27218,-11.298
0.27226,-12.143
0.27233,-11.21
0.2724,-11.33
0.27248,-11.265
0.27255,-11.176
0.27262,-10.97
0.2727,-8.9586
0.27277,-8.5956
0.27284,-8.2747
0.27292,-8.2931
0.27299,-8.3467
0.27306,-8.3583
0.27314,-9.1288
0.27321,-7.394
0.27328,-7.3292
0.27336,-7.5889
0.27343,-7.531
0.2735,-7.604
0.27358,-7.3979
0.27365,-8.3975
0.27372,-11.422
0.2738,-10.386
0.27387,-10.467
0.27394,-10.309
0.27402,-10.223
0.27409,-9.9326
0.27416,-9.5311
0.27424,-12.13
0.27431,-12.313
0.27438,-12.527
0.27446,-12.757
0.27453,-12.933
0.2746,-13.992
0.27467,-20.275
0.27475,-26.32
0.27482,-26.707
0.27489,-26.659
0.27497,-25.669
0.27504,-24.178
0.27511,-21.408
0.27519,-15.433
0.27526,-14.664
0.27533,-14.829
0.27541,-14.785
0.27548,-14.72
0.27555,-14.345
0.27563,-11.266
0.2757,-10.064
0.27577,-9.6019
0.27585,-9.5532
0.27592,-9.5391
0.27599,-9.5056
0.27607,-10.087
0.27614,-12.666
0.27621,-16.046
0.27629,-16.987
0.27636,-17.097
0.27643,-17.26
0.27651,-16.944
0.27658,-16.744
0.27665,-9.3708
0.27673,-8.2938
0.2768,-8.4282
0.27687,-8.329
0.27695,-8.3393
0.27702,-8.1686
0.27709,-8.4952
0.27717,-12.686
0.27724,-12.689
0.27731,-12.826
0.27739,-13.015
0.27746,-13.09
0.27753,-13.931
0.2776,-13.801
0.27768,-14.169
0.27775,-14.451
0.27782,-14.439
0.2779,-14.541
0.27797,-14.327
0.27804,-15.304
0.27812,-22.038
0.27819,-20.942
0.27826,-20.962
0.27834,-20.694
0.27841,-20.525
0.27848,-20.279
0.27856,-17.34
0.27863,-15.98
0.2787,-15.556
0.27878,-15.575
0.27885,-15.619
0.27892,-15.645
0.279,-16.198
0.27907,-17.371
0.27914,-19.105
0.27922,-19.476
0.27929,-19.261
0.27936,-19.037
0.27944,-18.375
0.27951,-18.036
0.27958,-15.82
0.27966,-15.193
0.27973,-15.414
0.2798,-15.42
0.27988,-15.411
0.27995,-14.984
0.28002,-10.845
0.2801,-9.3827
0.28017,-8.9821
0.28024,-8.9103
0.28031,-8.8902
0.28039,-8.8446
0.28046,-9.51
0.28053,-13.163
0.28061,-18.369
0.28068,-20.17
0.28075,-21.227
0.28083,-22.032
0.2809,-21.7
0.28097,-20.78
0.28105,-14.411
0.28112,-13.309
0.28119,-13.427
0.28127,-13.375
0.28134,-13.377
0.28141,-13.223
0.28149,-12.642
0.28156,-13.815
0.28163,-13.605
0.28171,-13.577
0.28178,-13.558
0.28185,-13.555
0.28193,-14.209
0.282,-13.87
0.28207,-14.449
0.28215,-14.573
0.28222,-14.527
0.28229,-14.542
0.28237,-14.287
0.28244,-14.961
0.28251,-19.24
0.28259,-19.325
0.28266,-20.034
0.28273,-20.06
0.28281,-19.994
0.28288,-19.35
0.28295,-15.001
0.28303,-13.531
0.2831,-13.26
0.28317,-13.277
0.28324,-13.355
0.28332,-13.293
0.28339,-14.286
0.28346,-7.8964
0.28354,-7.0783
0.28361,-7.2625
0.28368,-7.1799
0.28376,-7.2336
0.28383,-7.0162
0.2839,-7.9436
0.28398,-13.987
0.28405,-13.193
0.28412,-13.42
0.2842,-13.372
0.28427,-13.445
0.28434,-13.346
0.28442,-13.139
0.28449,-14.822
0.28456,-14.527
0.28464,-14.576
0.28471,-14.595
0.28478,-14.521
0.28486,-15.205
0.28493,-10.491
0.285,-9.912
0.28508,-10.098
0.28515,-10.021
0.28522,-10.054
0.2853,-9.839
0.28537,-10.747
0.28544,-19.519
0.28552,-19.628
0.28559,-19.935
0.28566,-19.923
0.28574,-19.566
0.28581,-18.377
0.28588,-11.498
0.28595,-9.3549
0.28603,-9.0307
0.2861,-8.9852
0.28617,-8.9947
0.28625,-8.9703
0.28632,-9.6981
0.28639,-10.494
0.28647,-11.434
0.28654,-11.842
0.28661,-11.921
0.28669,-12.054
0.28676,-11.899
0.28683,-12.965
0.28691,-20.463
0.28698,-19.294
0.28705,-19.469
0.28713,-19.311
0.2872,-19.138
0.28727,-18.488
0.28735,-16.762
0.28742,-17.009
0.28749,-16.87
0.28757,-16.855
0.28764,-16.918
0.28771,-16.812
0.28779,-17.722
0.28786,-10.35
0.28793,-9.4765
0.28801,-9.683
0.28808,-9.6058
0.28815,-9.6382
0.28823,-9.3356
0.2883,-9.7544
0.28837,-7.7342
0.28845,-6.7283
0.28852,-6.8504
0.28859,-6.7977
0.28867,-6.8751
0.28874,-6.8305
0.28881,-7.8423
0.28888,-14.76
0.28896,-14.628
0.28903,-14.846
0.2891,-14.775
0.28918,-14.605
0.28925,-15.064
0.28932,-9.9255
0.2894,-9.3754
0.28947,-9.6217
0.28954,-9.5874
0.28962,-9.6842
0.28969,-9.5078
0.28976,-10.559
0.28984,-24.548
0.28991,-24.512
0.28998,-25.652
0.29006,-25.644
0.29013,-25.928
0.2902,-26.425
0.29028,-21.47
0.29035,-18.218
0.29042,-17.514
0.2905,-17.362
0.29057,-17.263
0.29064,-16.96
0.29072,-17.06
0.29079,-16.274
0.29086,-17.158
0.29094,-17.523
0.29101,-17.508
0.29108,-17.512
0.29116,-17.049
0.29123,-15.795
0.2913,-9.0823
0.29138,-8.0473
0.29145,-8.1782
0.29152,-8.1276
0.29159,-8.1823
0.29167,-8.0961
0.29174,-8.3576
0.29181,-11.504
0.29189,-11.2
0.29196,-11.154
0.29203,-11.105
0.29211,-11.003
0.29218,-11.543
0.29225,-11.584
0.29233,-12.308
0.2924,-12.637
0.29247,-12.534
0.29255,-12.543
0.29262,-12.209
0.29269,-12.252
0.29277,-11.859
0.29284,-11.307
0.29291,-11.548
0.29299,-11.645
0.29306,-11.693
0.29313,-11.601
0.29321,-9.6608
0.29328,-9.4842
0.29335,-9.2024
0.29343,-9.1731
0.2935,-9.2084
0.29357,-9.2013
0.29365,-10.011
0.29372,-12.068
0.29379,-13.775
0.29387,-14.256
0.29394,-14.236
0.29401,-14.252
0.29409,-13.749
0.29416,-13.412
0.29423,-7.2634
0.29431,-6.1715
0.29438,-6.27
0.29445,-6.1937
0.29452,-6.2191
0.2946,-6.0935
0.29467,-6.7641
0.29474,-12.219
0.29482,-12.369
0.29489,-12.575
0.29496,-12.686
0.29504,-12.758
0.29511,-13.627
0.29518,-11.44
0.29526,-11.166
0.29533,-11.399
0.2954,-11.34
0.29548,-11.363
0.29555,-11.102
0.29562,-11.817
0.2957,-15.987
0.29577,-15.504
0.29584,-15.802
0.29592,-15.887
0.29599,-16.127
0.29606,-16.23
0.29614,-16.736
0.29621,-19.785
0.29628,-19.484
0.29636,-19.528
0.29643,-19.611
0.2965,-19.64
0.29658,-20.572
0.29665,-18.811
0.29672,-18.749
0.2968,-19.007
0.29687,-18.962
0.29694,-19.008
0.29702,-18.739
0.29709,-19.697
0.29716,-25.848
0.29723,-24.909
0.29731,-24.6
0.29738,-23.713
0.29745,-22.279
0.29753,-20.027
0.2976,-11.449
0.29767,-9.1806
0.29775,-8.7871
0.29782,-8.7138
0.29789,-8.7124
0.29797,-8.6418
0.29804,-9.3229
0.29811,-9.622
0.29819,-10.331
0.29826,-10.768
0.29833,-10.781
0.29841,-10.899
0.29848,-10.749
0.29855,-11.612
0.29863,-13.497
0.2987,-12.301
0.29877,-12.317
0.29885,-12.164
0.29892,-12.061
0.29899,-11.755
0.29907,-10.621
0.29914,-11.744
0.29921,-11.901
0.29929,-12.05
0.29936,-12.212
0.29943,-12.249
0.29951,-13.27
0.29958,-9.8828
0.29965,-9.2413
0.29973,-9.4538
0.2998,-9.3999
0.29987,-9.477
0.29995,-9.2698
0.30002,-10.292
0.30009,-15.662
0.30016,-14.474
0.30024,-14.522
0.30031,-14.346
0.30038,-14.266
0.30046,-13.9
0.30053,-12.249
0.3006,-12.769
0.30068,-12.629
0.30075,-12.696
0.30082,-12.786
0.3009,-12.788
0.30097,-13.708
0.30104,-11.785
0.30112,-11.431
0.30119,-11.627
0.30126,-11.545
0.30134,-11.563
0.30141,-11.254
0.30148,-11.727
0.30156,-12.072
0.30163,-11.272
0.3017,-11.477
0.30178,-11.458
0.30185,-11.562
0.30192,-11.622
0.302,-12.328
0.30207,-16.867
0.30214,-16.42
0.30222,-16.234
0.30229,-16.131
0.30236,-15.838
0.30244,-16.405
0.30251,-9.0469
0.30258,-8.2333
0.30266,-8.4862
0.30273,-8.4528
0.3028,-8.5315
0.30287,-8.3191
0.30295,-9.2745
0.30302,-14.176
0.30309,-13.033
0.30317,-13.177
0.30324,-13.021
0.30331,-12.925
0.30339,-12.551
0.30346,-9.0148
0.30353,-8.0516
0.30361,-7.7134
0.30368,-7.6301
0.30375,-7.6366
0.30383,-7.5718
0.3039,-8.2715
0.30397,-9.039
0.30405,-9.7985
0.30412,-10.181
0.30419,-10.21
0.30427,-10.236
0.30434,-9.9673
0.30441,-10.337
0.30449,-10.714
0.30456,-10.033
0.30463,-10.228
0.30471,-10.195
0.30478,-10.229
0.30485,-10.095
0.30493,-8.5869
0.305,-8.9983
0.30507,-8.7213
0.30515,-8.681
0.30522,-8.718
0.30529,-8.7015
0.30537,-9.4714
0.30544,-13.202
0.30551,-16.549
0.30559,-17.971
0.30566,-18.297
0.30573,-18.301
0.3058,-17.69
0.30588,-15.873
0.30595,-8.8845
0.30602,-7.8571
0.3061,-7.9605
0.30617,-7.8978
0.30624,-7.9593
0.30632,-7.8726
0.30639,-8.5687
0.30646,-13.795
0.30654,-13.935
0.30661,-14.132
0.30668,-14.263
0.30676,-14.239
0.30683,-15.225
0.3069,-12.289
0.30698,-11.841
0.30705,-12.098
0.30712,-12.031
0.3072,-12.082
0.30727,-11.862
0.30734,-12.775
0.30742,-16.585
0.30749,-15.495
0.30756,-15.614
0.30764,-15.511
0.30771,-15.558
0.30778,-15.466
0.30786,-14.959
0.30793,-16.574
0.308,-16.297
0.30808,-16.276
0.30815,-16.276
0.30822,-16.056
0.3083,-16.624
0.30837,-12.725
0.30844,-12.263
0.30851,-12.549
0.30859,-12.51
0.30866,-12.603
0.30873,-12.432
0.30881,-13.396
0.30888,-23.678
0.30895,-22.491
0.30903,-22.297
0.3091,-21.836
0.30917,-21.04
0.30925,-19.208
0.30932,-11.805
0.30939,-9.8997
0.30947,-9.6327
0.30954,-9.5916
0.30961,-9.6123
0.30969,-9.5841
0.30976,-10.406
0.30983,-11.195
0.30991,-11.861
0.30998,-12.312
0.31005,-12.346
0.31013,-12.479
0.3102,-12.277
0.31027,-13.33
0.31035,-16.319
0.31042,-14.903
0.31049,-14.809
0.31057,-14.519
0.31064,-14.102
0.31071,-13.329
0.31079,-9.3672
0.31086,-8.2932
0.31093,-8.0788
0.31101,-8.0846
0.31108,-8.1411
0.31115,-8.1358
0.31123,-8.9395
0.3113,-8.9975
0.31137,-9.4186
0.31144,-9.7829
0.31152,-9.7638
0.31159,-9.8753
0.31166,-9.6826
0.31174,-10.602
0.31181,-16.976
0.31188,-15.959
0.31196,-16.201
0.31203,-16.18
0.3121,-16.201
0.31218,-16.082
0.31225,-14.4
0.31232,-14.539
0.3124,-14.297
0.31247,-14.243
0.31254,-14.165
0.31262,-14.107
0.31269,-14.891
0.31276,-17.982
0.31284,-20.788
0.31291,-21.524
0.31298,-21.814
0.31306,-22.444
0.31313,-22.339
0.3132,-23.308
0.31328,-22.634
0.31335,-21.206
0.31342,-21.296
0.3135,-21.07
0.31357,-20.761
0.31364,-20.313
0.31372,-20.124
0.31379,-22.479
0.31386,-22.731
0.31394,-22.781
0.31401,-23.291
0.31408,-23.668
0.31415,-25.777
0.31423,-13.604
0.3143,-12.55
0.31437,-12.672
0.31445,-12.576
0.31452,-12.575
0.31459,-12.308
0.31467,-13.095
0.31474,-16.923
0.31481,-16.251
0.31489,-16.564
0.31496,-16.576
0.31503,-16.835
0.31511,-16.918
0.31518,-18.214
0.31525,-24.844
0.31533,-23.994
0.3154,-24.204
0.31547,-23.995
0.31555,-23.389
0.31562,-24.02
0.31569,-11.137
0.31577,-10.177
0.31584,-10.387
0.31591,-10.325
0.31599,-10.399
0.31606,-10.191
0.31613,-11.196
0.31621,-19.038
0.31628,-17.767
0.31635,-17.941
0.31643,-17.874
0.3165,-17.868
0.31657,-17.847
0.31665,-16.156
0.31672,-16.315
0.31679,-16.103
0.31687,-16.124
0.31694,-16.143
0.31701,-16.036
0.31708,-16.708
0.31716,-15.069
0.31723,-14.991
0.3173,-15.274
0.31738,-15.204
0.31745,-15.291
0.31752,-15.1
0.3176,-15.902
0.31767,-17.64
0.31774,-16.61
0.31782,-16.711
0.31789,-16.637
0.31796,-16.623
0.31804,-16.46
0.31811,-14.301
0.31818,-14.348
0.31826,-14.025
0.31833,-13.985
0.3184,-13.976
0.31848,-13.86
0.31855,-14.655
0.31862,-10.852
0.3187,-10.296
0.31877,-10.555
0.31884,-10.505
0.31892,-10.6
0.31899,-10.363
0.31906,-11.1
0.31914,-10.26
0.31921,-9.0915
0.31928,-9.1602
0.31936,-9.015
0.31943,-8.9871
0.3195,-8.8039
0.31958,-9.6444
0.31965,-16.173
0.31972,-17.115
0.31979,-17.828
0.31987,-18.484
0.31994,-19.12
0.32001,-20.747
0.32009,-24.302
0.32016,-24.265
0.32023,-24.363
0.32031,-24.485
0.32038,-24.304
0.32045,-22.553
0.32053,-19.346
0.3206,-12.548
0.32067,-11.55
0.32075,-11.627
0.32082,-11.528
0.32089,-11.554
0.32097,-11.582
0.32104,-12.806
0.32111,-20.822
0.32119,-22.237
0.32126,-22.964
0.32133,-23.958
0.32141,-24.042
0.32148,-25.097
0.32155,-12.99
0.32163,-11.963
0.3217,-12.179
0.32177,-12.106
0.32185,-12.138
0.32192,-11.941
0.32199,-12.857
0.32207,-19.189
0.32214,-18.215
0.32221,-18.395
0.32229,-18.389
0.32236,-18.274
0.32243,-17.92
0.32251,-13.658
0.32258,-12.06
0.32265,-11.632
0.32272,-11.487
0.3228,-11.458
0.32287,-11.389
0.32294,-11.916
0.32302,-10.796
0.32309,-11
0.32316,-11.367
0.32324,-11.392
0.32331,-11.466
0.32338,-11.241
0.32346,-11.809
0.32353,-10.446
0.3236,-9.3734
0.32368,-9.4465
0.32375,-9.3477
0.32382,-9.3259
0.3239,-9.1397
0.32397,-8.6469
0.32404,-10.755
0.32412,-10.789
0.32419,-10.894
0.32426,-11.004
0.32434,-11.046
0.32441,-12.028
0.32448,-15.527
0.32456,-17.33
0.32463,-17.829
0.3247,-17.915
0.32478,-17.977
0.32485,-17.734
0.32492,-18.654
0.325,-23.969
0.32507,-22.113
0.32514,-21.713
0.32522,-21.334
0.32529,-20.549
0.32536,-18.74
0.32543,-10.937
0.32551,-9.0658
0.32558,-8.8451
0.32565,-8.7866
0.32573,-8.8013
0.3258,-8.7401
0.32587,-9.519
0.32595,-11.4
0.32602,-12.664
0.32609,-13.193
0.32617,-13.242
0.32624,-13.353
0.32631,-13.129
0.32639,-13.284
0.32646,-11.169
0.32653,-10.179
0.32661,-10.29
0.32668,-10.242
0.32675,-10.254
0.32683,-10.203
0.3269,-10.845
0.32697,-15.662
0.32705,-15.807
0.32712,-15.938
0.32719,-16.038
0.32727,-16.13
0.32734,-17.099
0.32741,-14.5
0.32749,-13.93
0.32756,-14.085
0.32763,-13.966
0.32771,-13.993
0.32778,-13.619
0.32785,-13.583
0.32793,-10.92
0.328,-9.9977
0.32807,-10.175
0.32815,-10.138
0.32822,-10.18
0.32829,-10.169
0.32836,-10.869
0.32844,-15.673
0.32851,-15.5
0.32858,-15.52
0.32866,-15.631
0.32873,-15.452
0.3288,-16.413
0.32888,-7.0677
0.32895,-6.1452
0.32902,-6.3566
0.3291,-6.2927
0.32917,-6.3592
0.32924,-6.158
0.32932,-7.1942
0.32939,-17.257
0.32946,-15.872
0.32954,-16.088
0.32961,-15.915
0.32968,-15.746
0.32976,-15.139
0.32983,-10.712
0.3299,-9.407
0.32998,-9.1103
0.33005,-9.0717
0.33012,-9.0726
0.3302,-8.9844
0.33027,-9.7054
0.33034,-10.36
0.33042,-11.071
0.33049,-11.47
0.33056,-11.447
0.33064,-11.527
0.33071,-11.333
0.33078,-12.177
0.33086,-18.7
0.33093,-18.17
0.331,-18.172
0.33107,-18.029
0.33115,-17.438
0.33122,-15.861
0.33129,-9.8601
0.33137,-8.2505
0.33144,-8.0782
0.33151,-8.0598
0.33159,-8.1153
0.33166,-8.1446
0.33173,-9.0742
0.33181,-12.514
0.33188,-15.08
0.33195,-15.729
0.33203,-15.814
0.3321,-15.815
0.33217,-15.408
0.33225,-15.001
0.33232,-10.763
0.33239,-9.7308
0.33247,-9.7784
0.33254,-9.6885
0.33261,-9.72
0.33269,-9.6139
0.33276,-10.094
0.33283,-14.215
0.33291,-14.423
0.33298,-14.708
0.33305,-14.869
0.33313,-14.958
0.3332,-16.014
0.33327,-16.77
0.33335,-17.148
0.33342,-17.532
0.33349,-17.502
0.33357,-17.562
0.33364,-17.13
0.33371,-16.487
0.33379,-11.959
0.33386,-10.879
0.33393,-10.923
0.334,-10.789
0.33408,-10.749
0.33415,-10.591
0.33422,-10.587
0.3343,-13.408
0.33437,-13.618
0.33444,-13.8
0.33452,-14.05
0.33459,-14.137
0.33466,-15.304
0.33474,-13.713
0.33481,-13.233
0.33488,-13.43
0.33496,-13.339
0.33503,-13.385
0.3351,-13.132
0.33518,-13.791
0.33525,-18.005
0.33532,-17.484
0.3354,-17.705
0.33547,-17.6
0.33554,-17.425
0.33562,-17.32
0.33569,-13.576
0.33576,-12.618
0.33584,-12.313
0.33591,-12.249
0.33598,-12.26
0.33606,-12.162
0.33613,-12.93
0.3362,-11.426
0.33628,-11.224
0.33635,-11.561
0.33642,-11.528
0.3365,-11.655
0.33657,-11.474
0.33664,-12.445
0.33671,-18.51
0.33679,-17.318
0.33686,-17.43
0.33693,-17.29
0.33701,-17.225
0.33708,-17.077
0.33715,-16.666
0.33723,-18.105
0.3373,-17.754
0.33737,-17.609
0.33745,-17.615
0.33752,-17.517
0.33759,-18.056
0.33767,-14.035
0.33774,-13.486
0.33781,-13.767
0.33789,-13.755
0.33796,-13.722
0.33803,-13.347
0.33811,-13.455
0.33818,-13.74
0.33825,-13.034
0.33833,-13.14
0.3384,-13.124
0.33847,-13.134
0.33855,-12.99
0.33862,-9.9884
0.33869,-9.4255
0.33877,-9.2
0.33884,-9.1483
0.33891,-9.1856
0.33899,-9.1552
0.33906,-10.013
0.33913,-12.532
0.33921,-13.92
0.33928,-14.515
0.33935,-14.508
0.33943,-14.468
0.3395,-13.826
0.33957,-13.142
0.33964,-9.495
0.33972,-8.5943
0.33979,-8.7261
0.33986,-8.6666
0.33994,-8.6524
0.34001,-8.5459
0.34008,-6.7853
0.34016,-6.9364
0.34023,-6.6627
0.3403,-6.5998
0.34038,-6.6079
0.34045,-6.5618
0.34052,-7.2731
0.3406,-9.6118
0.34067,-11.469
0.34074,-12.053
0.34082,-12.168
0.34089,-12.298
0.34096,-12.033
0.34104,-12.351
0.34111,-12.489
0.34118,-11.724
0.34126,-11.945
0.34133,-11.974
0.3414,-12.053
0.34148,-12.142
0.34155,-11.793
0.34162,-13.475
0.3417,-13.211
0.34177,-13.138
0.34184,-13.153
0.34192,-13.074
0.34199,-13.818
0.34206,-12.298
0.34214,-12.196
0.34221,-12.525
0.34228,-12.526
0.34235,-12.598
0.34243,-12.397
0.3425,-13.448
0.34257,-29.221
0.34265,-27.542
0.34272,-28.398
0.34279,-28.5
0.34287,-27.911
0.34294,-26.929
0.34301,-17.238
0.34309,-15.169
0.34316,-14.884
0.34323,-14.763
0.34331,-14.763
0.34338,-14.598
0.34345,-15.463
0.34353,-9.7377
0.3436,-8.9714
0.34367,-9.1913
0.34375,-9.1479
0.34382,-9.2246
0.34389,-9.026
0.34397,-10.079
0.34404,-29.728
0.34411,-28.736
0.34419,-32.293
0.34426,-31.697
0.34433,-31.312
0.34441,-27.641
0.34448,-15.133
0.34455,-12.737
0.34463,-12.309
0.3447,-12.208
0.34477,-12.166
0.34485,-12.018
0.34492,-12.663
0.34499,-9.8212
0.34507,-9.4985
0.34514,-9.8182
0.34521,-9.7717
0.34528,-9.8446
0.34536,-9.6023
0.34543,-10.359
0.3455,-14.192
0.34558,-13.293
0.34565,-13.461
0.34572,-13.466
0.3458,-13.541
0.34587,-13.675
0.34594,-14.647
0.34602,-19.911
0.34609,-19.998
0.34616,-20.03
0.34624,-20.159
0.34631,-20.076
0.34638,-21.531
0.34646,-11.128
0.34653,-10.137
0.3466,-10.34
0.34668,-10.263
0.34675,-10.296
0.34682,-9.9846
0.3469,-10.287
0.34697,-9.3258
0.34704,-8.2832
0.34712,-8.3577
0.34719,-8.2826
0.34726,-8.2917
0.34734,-8.2002
0.34741,-8.3068
0.34748,-11.263
0.34756,-11.27
0.34763,-11.306
0.3477,-11.342
0.34778,-11.322
0.34785,-12.155
0.34792,-14.172
0.34799,-15.24
0.34807,-15.886
0.34814,-16.074
0.34821,-16.314
0.34829,-16.165
0.34836,-16.26
0.34843,-11.656
0.34851,-10.505
0.34858,-10.516
0.34865,-10.357
0.34873,-10.31
0.3488,-10.094
0.34887,-9.7641
0.34895,-12.461
0.34902,-12.736
0.34909,-12.925
0.34917,-13.13
0.34924,-13.207
0.34931,-14.379
0.34939,-16.693
0.34946,-16.713
0.34953,-17.022
0.34961,-17.006
0.34968,-17
0.34975,-16.697
0.34983,-17.287
0.3499,-20.066
0.34997,-18.968
0.35005,-18.711
0.35012,-18.407
0.35019,-18.093
0.35027,-17.258
0.35034,-11.346
0.35041,-9.9916
0.35049,-9.8844
0.35056,-9.8657
0.35063,-9.929
0.3507,-9.8714
0.35078,-10.778
0.35085,-12.643
0.35092,-13.347
0.351,-13.776
0.35107,-13.801
0.35114,-13.899
0.35122,-13.745
0.35129,-14.716
0.35136,-24.448
0.35144,-23.085
0.35151,-23.276
0.35158,-23.214
0.35166,-22.801
0.35173,-22.069
0.3518,-16.12
0.35188,-14.34
0.35195,-13.988
0.35202,-13.841
0.3521,-13.823
0.35217,-13.706
0.35224,-14.338
0.35232,-13.779
0.35239,-13.992
0.35246,-14.382
0.35254,-14.412
0.35261,-14.374
0.35268,-13.939
0.35276,-13.597
0.35283,-10.465
0.3529,-9.5194
0.35298,-9.611
0.35305,-9.5495
0.35312,-9.6454
0.3532,-9.7142
0.35327,-11.124
0.35334,-20.251
0.35342,-20.788
0.35349,-21.407
0.35356,-21.442
0.35363,-21.19
0.35371,-21.274
0.35378,-15.95
0.35385,-15.411
0.35393,-15.661
0.354,-15.664
0.35407,-15.691
0.35415,-15.374
0.35422,-15.394
0.35429,-14.74
0.35437,-13.951
0.35444,-14.095
0.35451,-14.067
0.35459,-14.183
0.35466,-14.313
0.35473,-14.723
0.35481,-18.433
0.35488,-18.531
0.35495,-18.591
0.35503,-18.722
0.3551,-18.633
0.35517,-19.634
0.35525,-22.851
0.35532,-23.255
0.35539,-23.593
0.35547,-23.52
0.35554,-23.128
0.35561,-21.892
0.35569,-19.022
0.35576,-12.718
0.35583,-11.692
0.35591,-11.736
0.35598,-11.661
0.35605,-11.7
0.35613,-11.715
0.3562,-12.998
0.35627,-21.241
0.35634,-23.058
0.35642,-24.184
0.35649,-24.82
0.35656,-25.418
0.35664,-27.304
0.35671,-19.172
0.35678,-18.02
0.35686,-18.132
0.35693,-18.002
0.357,-17.983
0.35708,-17.502
0.35715,-17.428
0.35722,-15.512
0.3573,-14.604
0.35737,-14.716
0.35744,-14.673
0.35752,-14.709
0.35759,-14.611
0.35766,-12.443
0.35774,-12.561
0.35781,-12.347
0.35788,-12.227
0.35796,-12.25
0.35803,-12.128
0.3581,-12.955
0.35818,-10.616
0.35825,-10.219
0.35832,-10.548
0.3584,-10.53
0.35847,-10.589
0.35854,-10.382
0.35862,-11.204
0.35869,-15.717
0.35876,-14.716
0.35884,-14.897
0.35891,-14.883
0.35898,-14.905
0.35906,-14.91
0.35913,-14.181
0.3592,-15.089
0.35927,-14.652
0.35935,-14.477
0.35942,-14.408
0.35949,-14.321
0.35957,-14.865
0.35964,-15.814
0.35971,-16.754
0.35979,-17.221
0.35986,-17.369
0.35993,-17.569
0.36001,-17.195
0.36008,-16.436
0.36015,-11.649
0.36023,-10.573
0.3603,-10.644
0.36037,-10.527
0.36045,-10.507
0.36052,-10.441
0.36059,-10.447
0.36067,-13.612
0.36074,-14.029
0.36081,-14.168
0.36089,-14.429
0.36096,-14.424
0.36103,-15.45
0.36111,-18.957
0.36118,-19.515
0.36125,-19.948
0.36133,-19.983
0.3614,-19.977
0.36147,-19.407
0.36155,-17.939
0.36162,-12.676
0.36169,-11.639
0.36177,-11.68
0.36184,-11.589
0.36191,-11.563
0.36198,-11.54
0.36206,-12.754
0.36213,-20.184
0.3622,-21.41
0.36228,-22.2
0.36235,-22.734
0.36242,-23.431
0.3625,-24.559
0.36257,-13.756
0.36264,-12.755
0.36272,-12.946
0.36279,-12.829
0.36286,-12.898
0.36294,-12.661
0.36301,-13.544
0.36308,-20.404
0.36316,-19.404
0.36323,-19.585
0.3633,-19.146
0.36338,-18.34
0.36345,-17.689
0.36352,-12.409
0.3636,-11.268
0.36367,-11.203
0.36374,-11.203
0.36382,-11.341
0.36389,-11.363
0.36396,-12.352
0.36404,-12.155
0.36411,-11.929
0.36418,-12.209
0.36426,-12.159
0.36433,-12.221
0.3644,-11.942
0.36448,-12.609
0.36455,-14.274
0.36462,-13.249
0.3647,-13.257
0.36477,-13.062
0.36484,-12.695
0.36491,-12.065
0.36499,-8.0032
0.36506,-7.2479
0.36513,-7.1533
0.36521,-7.1589
0.36528,-7.2382
0.36535,-7.2589
0.36543,-8.23
0.3655,-11.823
0.36557,-13.495
0.36565,-14.03
0.36572,-13.937
0.36579,-13.916
0.36587,-13.374
0.36594,-12.577
0.36601,-8.8977
0.36609,-7.9519
0.36616,-8.0052
0.36623,-7.9379
0.36631,-7.9694
0.36638,-7.9716
0.36645,-7.8513
0.36653,-10.127
0.3666,-10.059
0.36667,-10.126
0.36675,-10.152
0.36682,-10.112
0.36689,-10.868
0.36697,-14.929
0.36704,-18.515
0.36711,-19.655
0.36719,-20.339
0.36726,-20.971
0.36733,-20.851
0.36741,-20.675
0.36748,-15.576
0.36755,-14.478
0.36762,-14.53
0.3677,-14.455
0.36777,-14.489
0.36784,-14.401
0.36792,-14.544
0.36799,-17.082
0.36806,-16.718
0.36814,-16.664
0.36821,-16.407
0.36828,-16.091
0.36836,-16.782
0.36843,-8.1832
0.3685,-7.3345
0.36858,-7.5496
0.36865,-7.4913
0.36872,-7.565
0.3688,-7.33
0.36887,-8.1804
0.36894,-14.38
0.36902,-13.477
0.36909,-13.687
0.36916,-13.703
0.36924,-13.705
0.36931,-13.56
0.36938,-11.011
0.36946,-10.679
0.36953,-10.462
0.3696,-10.344
0.36968,-10.349
0.36975,-10.254
0.36982,-11.12
0.3699,-6.534
0.36997,-5.8408
0.37004,-6.0992
0.37012,-6.0514
0.37019,-6.1123
0.37026,-5.9056
0.37034,-6.7925
0.37041,-14.734
0.37048,-13.905
0.37055,-14.186
0.37063,-14.268
0.3707,-14.373
0.37077,-14.577
0.37085,-13.233
0.37092,-13.516
0.37099,-13.383
0.37107,-13.336
0.37114,-13.368
0.37121,-13.289
0.37129,-14.128
0.37136,-15.379
0.37143,-15.883
0.37151,-16.224
0.37158,-16.212
0.37165,-16.28
0.37173,-16.033
0.3718,-16.613
0.37187,-14.816
0.37195,-13.518
0.37202,-13.377
0.37209,-12.999
0.37217,-12.528
0.37224,-11.746
0.37231,-6.8103
0.37239,-5.7267
0.37246,-5.6019
0.37253,-5.592
0.37261,-5.6628
0.37268,-5.6258
0.37275,-6.4966
0.37283,-9.1348
0.3729,-10.369
0.37297,-10.883
0.37305,-10.922
0.37312,-11.08
0.37319,-10.976
0.37326,-11.983
0.37334,-15.265
0.37341,-13.942
0.37348,-13.898
0.37356,-13.602
0.37363,-13.314
0.3737,-12.525
0.37378,-8.3034
0.37385,-7.5263
0.37392,-7.4515
0.374,-7.4068
0.37407,-7.4597
0.37414,-7.433
0.37422,-8.3353
0.37429,-13.166
0.37436,-16.552
0.37444,-17.486
0.37451,-18.189
0.37458,-18.309
0.37466,-18.034
0.37473,-18.228
0.3748,-19.214
0.37488,-19
0.37495,-19.301
0.37502,-19.458
0.3751,-19.799
0.37517,-19.961
0.37524,-15.434
0.37532,-14.473
0.37539,-14.324
0.37546,-14.209
0.37554,-14.196
0.37561,-14.045
0.37568,-14.826
0.37576,-18.753
0.37583,-20.496
0.3759,-20.78
0.37598,-20.746
0.37605,-20.367
0.37612,-19.076
0.37619,-15.232
0.37627,-9.9037
0.37634,-9.0667
0.37641,-9.1609
0.37649,-9.1482
0.37656,-9.2239
0.37663,-9.3518
0.37671,-10.665
0.37678,-17.499
0.37685,-18.308
0.37693,-18.64
0.377,-18.755
0.37707,-18.689
0.37715,-20.233
0.37722,-12.186
0.37729,-11.167
0.37737,-11.33
0.37744,-11.231
0.37751,-11.281
0.37759,-10.973
0.37766,-11.306
0.37773,-11.324
0.37781,-10.339
0.37788,-10.393
0.37795,-10.288
0.37803,-10.216
0.3781,-10.082
0.37817,-8.4371
0.37825,-8.9887
0.37832,-8.9518
0.37839,-8.9588
0.37847,-9.0412
0.37854,-9.0033
0.37861,-9.9163
0.37869,-9.367
0.37876,-9.1918
0.37883,-9.5114
0.3789,-9.495
0.37898,-9.5718
0.37905,-9.3632
0.37912,-10.23
0.3792,-14.495
0.37927,-13.242
0.37934,-13.199
0.37942,-13.059
0.37949,-13.041
0.37956,-13.007
0.37964,-13.553
0.37971,-17.661
0.37978,-18.469
0.37986,-19.11
0.37993,-19.443
0.38,-19.492
0.38008,-20.605
0.38015,-27.244
0.38022,-28.532
0.3803,-28.123
0.38037,-27.615
0.38044,-27.461
0.38052,-27.502
0.38059,-25.233
0.38066,-23.428
0.38074,-23.218
0.38081,-23.404
0.38088,-23.085
0.38096,-22.407
0.38103,-21.335
0.3811,-15.428
0.38118,-14.149
0.38125,-14.096
0.38132,-14.065
0.3814,-14.167
0.38147,-14.171
0.38154,-15.238
0.38162,-16.309
0.38169,-16.337
0.38176,-16.631
0.38183,-16.618
0.38191,-16.645
0.38198,-16.267
0.38205,-16.386
0.38213,-15.274
0.3822,-14.275
0.38227,-14.347
0.38235,-14.197
0.38242,-14.012
0.38249,-13.603
0.38257,-9.326
0.38264,-8.5375
0.38271,-8.4163
0.38279,-8.3696
0.38286,-8.4203
0.38293,-8.3475
0.38301,-9.2011
0.38308,-14.107
0.38315,-17.519
0.38323,-18.532
0.3833,-18.776
0.38337,-19.006
0.38345,-18.842
0.38352,-18.794
0.38359,-19.161
0.38367,-18.667
0.38374,-18.928
0.38381,-18.917
0.38389,-18.971
0.38396,-19.486
0.38403,-18.538
0.38411,-18.993
0.38418,-18.794
0.38425,-18.725
0.38433,-18.776
0.3844,-18.7
0.38447,-19.553
0.38454,-16.216
0.38462,-15.666
0.38469,-15.927
0.38476,-15.893
0.38484,-15.982
0.38491,-15.768
0.38498,-16.766
0.38506,-29.939
0.38513,-28.168
0.3852,-28.186
0.38528,-28.159
0.38535,-28.292
0.38542,-28.434
0.3855,-29.825
0.38557,-30.882
0.38564,-31.468
0.38572,-31.694
0.38579,-32.548
0.38586,-29.339
0.38594,-33.214
0.38601,-9.1592
0.38608,-8.088
0.38616,-8.282
0.38623,-8.2024
0.3863,-8.2472
0.38638,-7.9993
0.38645,-8.737
0.38652,-11.639
0.3866,-10.522
0.38667,-10.549
0.38674,-10.385
0.38682,-10.247
0.38689,-9.9645
0.38696,-7.4238
0.38704,-7.4998
0.38711,-7.523
0.38718,-7.5365
0.38726,-7.629
0.38733,-7.6214
0.3874,-8.6102
0.38747,-12.598
0.38755,-13.989
0.38762,-14.498
0.38769,-14.561
0.38777,-14.638
0.38784,-14.223
0.38791,-14.281
0.38799,-14.767
0.38806,-13.999
0.38813,-14.099
0.38821,-14.104
0.38828,-14.217
0.38835,-14.52
0.38843,-15.629
0.3885,-20.455
0.38857,-20.416
0.38865,-20.469
0.38872,-20.497
0.38879,-20.279
0.38887,-21.024
0.38894,-16.257
0.38901,-15.539
0.38909,-15.81
0.38916,-15.708
0.38923,-15.711
0.38931,-15.342
0.38938,-14.446
0.38945,-11.223
0.38953,-10.233
0.3896,-10.302
0.38967,-10.262
0.38975,-10.285
0.38982,-10.335
0.38989,-11.421
0.38997,-16.837
0.39004,-17.27
0.39011,-17.195
0.39018,-17.002
0.39026,-16.932
0.39033,-17.313
0.3904,-16.758
0.39048,-16.876
0.39055,-17.011
0.39062,-17.105
0.3907,-17.189
0.39077,-16.759
0.39084,-16.102
0.39092,-15.032
0.39099,-14.405
0.39106,-14.577
0.39114,-14.621
0.39121,-14.635
0.39128,-14.806
0.39136,-12.251
0.39143,-12.068
0.3915,-12.014
0.39158,-11.966
0.39165,-12.018
0.39172,-11.926
0.3918,-12.834
0.39187,-13.587
0.39194,-13.556
0.39202,-13.936
0.39209,-13.915
0.39216,-14.011
0.39224,-13.84
0.39231,-14.905
0.39238,-36.217
0.39246,-32.082
0.39253,-33.405
0.3926,-31.725
0.39268,-29.877
0.39275,-28.236
0.39282,-18.764
0.3929,-16.784
0.39297,-16.494
0.39304,-16.305
0.39311,-16.269
0.39319,-16.111
0.39326,-16.808
0.39333,-11.93
0.39341,-11.202
0.39348,-11.422
0.39355,-11.397
0.39363,-11.44
0.3937,-11.121
0.39377,-11.703
0.39385,-14.917
0.39392,-14.257
0.39399,-14.461
0.39407,-14.454
0.39414,-14.578
0.39421,-14.782
0.39429,-12.265
0.39436,-12.217
0.39443,-12.115
0.39451,-12.045
0.39458,-12.076
0.39465,-11.987
0.39473,-12.899
0.3948,-13.865
0.39487,-13.971
0.39495,-14.272
0.39502,-14.261
0.39509,-14.226
0.39517,-13.723
0.39524,-12.961
0.39531,-9.3616
0.39539,-8.3339
0.39546,-8.3598
0.39553,-8.2504
0.39561,-8.2584
0.39568,-8.2392
0.39575,-9.034
0.39582,-14.101
0.3959,-14.876
0.39597,-15.343
0.39604,-15.751
0.39612,-15.934
0.39619,-17.478
0.39626,-12.432
0.39634,-11.453
0.39641,-11.663
0.39648,-11.595
0.39656,-11.652
0.39663,-11.424
0.3967,-12.315
0.39678,-18.939
0.39685,-17.759
0.39692,-17.894
0.397,-17.827
0.39707,-17.794
0.39714,-17.535
0.39722,-13.254
0.39729,-12.11
0.39736,-11.865
0.39744,-11.771
0.39751,-11.729
0.39758,-11.63
0.39766,-12.292
0.39773,-14.838
0.3978,-16.595
0.39788,-17.153
0.39795,-17.255
0.39802,-17.281
0.3981,-16.685
0.39817,-15.191
0.39824,-10.539
0.39832,-9.576
0.39839,-9.6221
0.39846,-9.5392
0.39854,-9.5576
0.39861,-9.5442
0.39868,-10.222
0.39875,-14.888
0.39883,-15.568
0.3989,-15.939
0.39897,-16.277
0.39905,-16.44
0.39912,-17.902
0.39919,-18.721
0.39927,-17.846
0.39934,-17.911
0.39941,-17.632
0.39949,-17.5
0.39956,-16.89
0.39963,-16.37
0.39971,-15.61
0.39978,-14.976
0.39985,-15.177
0.39993,-15.272
0.4,-15.412
0.40007,-15.71
0.40015,-15.69
0.40022,-17.792
0.40029,-17.787
0.40037,-17.762
0.40044,-17.836
0.40051,-17.704
0.40059,-18.988
0.40066,-12.164
0.40073,-11.236
0.40081,-11.447
0.40088,-11.368
0.40095,-11.401
0.40103,-11.125
0.4011,-11.602
0.40117,-15.102
0.40125,-14.365
0.40132,-14.521
0.40139,-14.483
0.40146,-14.407
0.40154,-14.148
0.40161,-9.5393
0.40168,-8.5006
0.40176,-8.3168
0.40183,-8.2434
0.4019,-8.2593
0.40198,-8.1722
0.40205,-9.0523
0.40212,-10.675
0.4022,-11.222
0.40227,-11.663
0.40234,-11.674
0.40242,-11.775
0.40249,-11.486
0.40256,-11.476
0.40264,-9.9716
0.40271,-8.9353
0.40278,-8.9708
0.40286,-8.8858
0.40293,-8.8736
0.403,-8.8625
0.40308,-9.2734
0.40315,-12.776
0.40322,-13.081
0.4033,-13.248
0.40337,-13.393
0.40344,-13.41
0.40352,-14.326
0.40359,-13.12
0.40366,-12.765
0.40374,-13.078
0.40381,-13.012
0.40388,-13.025
0.40396,-12.705
0.40403,-12.912
0.4041,-13.252
0.40418,-12.376
0.40425,-12.472
0.40432,-12.454
0.40439,-12.53
0.40447,-12.659
0.40454,-11.588
0.40461,-12.375
0.40469,-12.158
0.40476,-12.008
0.40483,-11.923
0.40491,-11.746
0.40498,-12.317
0.40505,-13.448
0.40513,-14.008
0.4052,-14.226
0.40527,-14.242
0.40535,-14.305
0.40542,-13.924
0.40549,-12.843
0.40557,-10.594
0.40564,-9.9459
0.40571,-10.149
0.40579,-10.186
0.40586,-10.241
0.40593,-10.397
0.40601,-9.8394
0.40608,-11.305
0.40615,-11.284
0.40623,-11.262
0.4063,-11.274
0.40637,-11.138
0.40645,-12.161
0.40652,-8.4185
0.40659,-7.6887
0.40667,-7.9277
0.40674,-7.8703
0.40681,-7.9536
0.40689,-7.7534
0.40696,-8.7288
0.40703,-17.835
0.4071,-16.355
0.40718,-16.489
0.40725,-16.275
0.40732,-16.166
0.4074,-15.882
0.40747,-13.475
0.40754,-13.526
0.40762,-13.573
0.40769,-13.588
0.40776,-13.708
0.40784,-13.686
0.40791,-14.696
0.40798,-18.856
0.40806,-20.361
0.40813,-20.916
0.4082,-21.002
0.40828,-20.87
0.40835,-19.962
0.40842,-17.026
0.4085,-11.146
0.40857,-10.063
0.40864,-10.051
0.40872,-9.9464
0.40879,-9.9151
0.40886,-9.8611
0.40894,-10.387
0.40901,-14.36
0.40908,-15.036
0.40916,-15.298
0.40923,-15.576
0.4093,-15.521
0.40938,-17.449
0.40945,-5.7118
0.40952,-4.6673
0.4096,-4.8721
0.40967,-4.7945
0.40974,-4.8529
0.40982,-4.6188
0.40989,-5.4631
0.40996,-12.019
0.41003,-11.03
0.41011,-11.23
0.41018,-11.231
0.41025,-11.313
0.41033,-11.513
0.4104,-11.72
0.41047,-14.363
0.41055,-14.314
0.41062,-14.275
0.41069,-14.334
0.41077,-14.14
0.41084,-15.24
0.41091,-7.5112
0.41099,-6.5899
0.41106,-6.8347
0.41113,-6.7651
0.41121,-6.8344
0.41128,-6.6259
0.41135,-7.6068
0.41143,-16.078
0.4115,-14.646
0.41157,-14.708
0.41165,-14.537
0.41172,-14.484
0.41179,-14.21
0.41187,-12.453
0.41194,-13.218
0.41201,-13.353
0.41209,-13.396
0.41216,-13.511
0.41223,-13.451
0.41231,-14.574
0.41238,-16.73
0.41245,-16.61
0.41253,-16.941
0.4126,-16.93
0.41267,-16.866
0.41274,-16.465
0.41282,-16.002
0.41289,-15.033
0.41296,-14.281
0.41304,-14.373
0.41311,-14.377
0.41318,-14.494
0.41326,-14.7
0.41333,-14.727
0.4134,-16.967
0.41348,-16.945
0.41355,-16.95
0.41362,-16.927
0.4137,-16.753
0.41377,-17.61
0.41384,-17.115
0.41392,-16.895
0.41399,-17.143
0.41406,-17.073
0.41414,-17.163
0.41421,-16.892
0.41428,-17.551
0.41436,-19.826
0.41443,-18.8
0.4145,-18.795
0.41458,-18.46
0.41465,-18.16
0.41472,-17.441
0.4148,-11.648
0.41487,-10.612
0.41494,-10.584
0.41502,-10.573
0.41509,-10.641
0.41516,-10.576
0.41524,-11.579
0.41531,-14.066
0.41538,-14.515
0.41546,-14.879
0.41553,-14.864
0.4156,-14.937
0.41567,-14.688
0.41575,-15.407
0.41582,-19.983
0.41589,-19.075
0.41597,-19.138
0.41604,-18.985
0.41611,-18.354
0.41619,-17.479
0.41626,-9.2354
0.41633,-7.8153
0.41641,-7.6997
0.41648,-7.6318
0.41655,-7.6671
0.41663,-7.578
0.4167,-8.4756
0.41677,-11.223
0.41685,-11.893
0.41692,-12.385
0.41699,-12.419
0.41707,-12.568
0.41714,-12.406
0.41721,-13.354
0.41729,-18.153
0.41736,-16.842
0.41743,-16.719
0.41751,-16.488
0.41758,-16.375
0.41765,-16.111
0.41773,-15.305
0.4178,-17.014
0.41787,-17.526
0.41795,-17.845
0.41802,-18.136
0.41809,-17.921
0.41817,-20.104
0.41824,-7.2667
0.41831,-6.2078
0.41838,-6.4024
0.41846,-6.3215
0.41853,-6.3837
0.4186,-6.1311
0.41868,-6.9213
0.41875,-12.458
0.41882,-11.433
0.4189,-11.516
0.41897,-11.395
0.41904,-11.365
0.41912,-11.359
0.41919,-9.6192
0.41926,-10.107
0.41934,-10.172
0.41941,-10.207
0.41948,-10.301
0.41956,-10.249
0.41963,-11.259
0.4197,-13.981
0.41978,-14.379
0.41985,-14.744
0.41992,-14.744
0.42,-14.82
0.42007,-14.568
0.42014,-14.81
0.42022,-14.464
0.42029,-13.453
0.42036,-13.45
0.42044,-13.371
0.42051,-13.382
0.42058,-13.371
0.42066,-14.084
0.42073,-18.803
0.4208,-19.769
0.42088,-20.156
0.42095,-20.389
0.42102,-20.345
0.4211,-22.295
0.42117,-11.915
0.42124,-10.845
0.42131,-11.057
0.42139,-11.002
0.42146,-11.083
0.42153,-10.87
0.42161,-11.831
0.42168,-18.967
0.42175,-17.399
0.42183,-17.417
0.4219,-17.299
0.42197,-17.215
0.42205,-17.106
0.42212,-17.475
0.42219,-20.914
0.42227,-21.69
0.42234,-21.679
0.42241,-21.861
0.42249,-21.85
0.42256,-22.971
0.42263,-12.94
0.42271,-11.909
0.42278,-12.062
0.42285,-11.951
0.42293,-11.919
0.423,-11.61
0.42307,-11.94
0.42315,-13.922
0.42322,-13.317
0.42329,-13.541
0.42337,-13.602
0.42344,-13.732
0.42351,-13.949
0.42359,-12.539
0.42366,-13.046
0.42373,-12.833
0.42381,-12.758
0.42388,-12.762
0.42395,-12.653
0.42402,-13.394
0.4241,-18.381
0.42417,-21.88
0.42424,-23.227
0.42432,-23.516
0.42439,-23.34
0.42446,-22.325
0.42454,-18.311
0.42461,-13.599
0.42468,-12.777
0.42476,-12.806
0.42483,-12.727
0.4249,-12.611
0.42498,-12.649
0.42505,-10.571
0.42512,-10.7
0.4252,-10.723
0.42527,-10.682
0.42534,-10.781
0.42542,-10.723
0.42549,-11.671
0.42556,-10.011
0.42564,-9.497
0.42571,-9.7552
0.42578,-9.7098
0.42586,-9.7733
0.42593,-9.5656
0.426,-10.442
0.42608,-19.753
0.42615,-18.899
0.42622,-19.286
0.4263,-19.401
0.42637,-19.524
0.42644,-20.028
0.42652,-21.444
0.42659,-24.304
0.42666,-24.269
0.42674,-24.152
0.42681,-24.328
0.42688,-22.723
0.42695,-31.379
0.42703,-5.5515
0.4271,-4.4803
0.42717,-4.6819
0.42725,-4.6064
0.42732,-4.6757
0.42739,-4.4419
0.42747,-5.3221
0.42754,-12.155
0.42761,-11.007
0.42769,-11.129
0.42776,-11.044
0.42783,-11.069
0.42791,-11.188
0.42798,-12.422
0.42805,-18.448
0.42813,-19.451
0.4282,-20
0.42827,-20.335
0.42835,-20.352
0.42842,-21.849
0.42849,-13.448
0.42857,-12.412
0.42864,-12.571
0.42871,-12.438
0.42879,-12.33
0.42886,-11.702
0.42893,-10.626
0.42901,-8.3028
0.42908,-7.4603
0.42915,-7.5221
0.42923,-7.4899
0.4293,-7.5685
0.42937,-7.7845
0.42945,-8.6499
0.42952,-12.63
0.42959,-12.85
0.42966,-12.928
0.42974,-12.98
0.42981,-12.86
0.42988,-13.512
0.42996,-17.571
0.43003,-20.089
0.4301,-21.001
0.43018,-21.367
0.43025,-21.144
0.43032,-20.707
0.4304,-18.743
0.43047,-14.3
0.43054,-13.413
0.43062,-13.427
0.43069,-13.246
0.43076,-12.958
0.43084,-12.446
0.43091,-7.0724
0.43098,-6.1916
0.43106,-6.1762
0.43113,-6.1253
0.4312,-6.199
0.43128,-6.1403
0.43135,-7.1282
0.43142,-9.7633
0.4315,-10.085
0.43157,-10.49
0.43164,-10.511
0.43172,-10.587
0.43179,-10.322
0.43186,-10.966
0.43194,-15.415
0.43201,-14.586
0.43208,-14.741
0.43216,-14.731
0.43223,-14.833
0.4323,-15.183
0.43238,-16.767
0.43245,-22.098
0.43252,-22.344
0.43259,-22.439
0.43267,-22.402
0.43274,-22.266
0.43281,-23.136
0.43289,-18.015
0.43296,-17.299
0.43303,-17.44
0.43311,-17.291
0.43318,-17.134
0.43325,-16.485
0.43333,-15.231
0.4334,-12.747
0.43347,-11.961
0.43355,-12.007
0.43362,-12.002
0.43369,-12.087
0.43377,-12.288
0.43384,-11.709
0.43391,-13.145
0.43399,-13.148
0.43406,-13.102
0.43413,-13.079
0.43421,-12.896
0.43428,-13.778
0.43435,-8.9348
0.43443,-8.1427
0.4345,-8.3941
0.43457,-8.3631
0.43465,-8.4445
0.43472,-8.2448
0.43479,-9.1938
0.43487,-16.405
0.43494,-15.027
0.43501,-15.019
0.43509,-14.862
0.43516,-14.771
0.43523,-14.639
0.4353,-14.168
0.43538,-16.115
0.43545,-16.599
0.43552,-16.807
0.4356,-17.053
0.43567,-17.209
0.43574,-18.469
0.43582,-20.156
0.43589,-19.705
0.43596,-19.881
0.43604,-19.677
0.43611,-19.571
0.43618,-18.988
0.43626,-17.59
0.43633,-14.543
0.4364,-13.601
0.43648,-13.627
0.43655,-13.497
0.43662,-13.389
0.4367,-13.322
0.43677,-11.734
0.43684,-12.39
0.43692,-12.527
0.43699,-12.564
0.43706,-12.72
0.43714,-12.708
0.43721,-13.783
0.43728,-15.796
0.43736,-15.765
0.43743,-16.041
0.4375,-15.974
0.43758,-16.06
0.43765,-15.886
0.43772,-16.917
0.4378,-28.452
0.43787,-26.271
0.43794,-26.307
0.43802,-25.772
0.43809,-24.33
0.43816,-22.595
0.43823,-13.857
0.43831,-12.451
0.43838,-12.447
0.43845,-12.397
0.43853,-12.444
0.4386,-12.364
0.43867,-13.354
0.43875,-14.11
0.43882,-13.902
0.43889,-14.142
0.43897,-14.106
0.43904,-14.163
0.43911,-13.916
0.43919,-14.151
0.43926,-16.03
0.43933,-15.317
0.43941,-15.466
0.43948,-15.459
0.43955,-15.542
0.43963,-15.745
0.4397,-17.907
0.43977,-28.339
0.43985,-29.863
0.43992,-30.224
0.43999,-30.285
0.44007,-30.737
0.44014,-31.632
0.44021,-26.463
0.44029,-25.813
0.44036,-25.92
0.44043,-25.929
0.44051,-25.996
0.44058,-25.837
0.44065,-25.898
0.44073,-27.483
0.4408,-27.019
0.44087,-27.236
0.44094,-27.252
0.44102,-27.267
0.44109,-27.529
0.44116,-28.488
0.44124,-31.159
0.44131,-31.492
0.44138,-32.21
0.44146,-31.481
0.44153,-30.98
0.4416,-31.453
0.44168,-27.481
0.44175,-26.743
0.44182,-26.865
0.4419,-26.824
0.44197,-27.227
0.44204,-27.144
0.44212,-27.999
0.44219,-35.194
0.44226,-35.139
0.44234,-36.592
0.44241,-36.704
0.44248,-36.112
0.44256,-35.774
0.44263,-37.314
0.4427,-36.99
0.44278,-35.04
0.44285,-34.466
0.44292,-34.079
0.443,-33.882
0.44307,-33.537
0.44314,-32.251
0.44322,-31.555
0.44329,-31.973
0.44336,-32.221
0.44344,-32.572
0.44351,-32.759
0.44358,-33.251
0.44366,-32.931
0.44373,-33.431
0.4438,-33.1
0.44387,-32.163
0.44395,-31.991
0.44402,-32.3
0.44409,-30.807
0.44417,-31.268
0.44424,-31.474
0.44431,-31.825
0.44439,-32.334
0.44446,-31.872
0.44453,-32.173
0.44461,-29.669
0.44468,-28.751
0.44475,-28.722
0.44483,-28.619
0.4449,-28.696
0.44497,-28.631
0.44505,-28.966
0.44512,-30.993
0.44519,-30.877
0.44527,-30.833
0.44534,-30.125
0.44541,-29.926
0.44549,-29.849
0.44556,-30.391
0.44563,-32.006
0.44571,-31.879
0.44578,-32.222
0.44585,-33.101
0.44593,-33.276
0.446,-34.342
0.44607,-30.876
0.44615,-30.206
0.44622,-30.551
0.44629,-30.609
0.44637,-30.888
0.44644,-30.616
0.44651,-30.709
0.44658,-33.433
0.44666,-33.154
0.44673,-33.45
0.4468,-32.587
0.44688,-32.037
0.44695,-32.291
0.44702,-29.819
0.4471,-29.307
0.44717,-28.957
0.44724,-28.366
0.44732,-28.623
0.44739,-28.694
0.44746,-29.381
0.44754,-32.077
0.44761,-31.61
0.44768,-32.044
0.44776,-32.76
0.44783,-32.57
0.4479,-32.609
0.44798,-31.622
0.44805,-31.91
0.44812,-32.108
0.4482,-32.227
0.44827,-33.063
0.44834,-33.144
0.44842,-32.996
0.44849,-30.162
0.44856,-29.536
0.44864,-30.077
0.44871,-29.745
0.44878,-29.62
0.44886,-29.309
0.44893,-30.061
0.449,-29.759
0.44908,-28.74
0.44915,-28.909
0.44922,-29.229
0.4493,-29.361
0.44937,-29.025
0.44944,-29.385
0.44951,-33.615
0.44959,-33.366
0.44966,-32.69
0.44973,-32.657
0.44981,-32.306
0.44988,-33.356
0.44995,-29.344
0.45003,-28.64
0.4501,-29.312
0.45017,-29.205
0.45025,-29.232
0.45032,-29.358
0.45039,-30.257
0.45047,-35.113
0.45054,-34.477
0.45061,-33.052
0.45069,-32.93
0.45076,-32.708
0.45083,-32.165
0.45091,-32.277
0.45098,-32.612
0.45105,-32.888
0.45113,-34.371
0.4512,-34.187
0.45127,-34.644
0.45135,-35.296
0.45142,-30.867
0.45149,-30.255
0.45157,-30.378
0.45164,-30.219
0.45171,-30.042
0.45179,-29.785
0.45186,-30.389
0.45193,-29.884
0.45201,-29.342
0.45208,-29.5
0.45215,-29.498
0.45222,-29.815
0.4523,-29.717
0.45237,-30.677
0.45244,-35.336
0.45252,-34.63
0.45259,-34.879
0.45266,-35.239
0.45274,-35.178
0.45281,-34.789
0.45288,-32.914
0.45296,-32.959
0.45303,-32.684
0.4531,-32.083
0.45318,-31.512
0.45325,-30.926
0.45332,-31.392
0.4534,-32.482
0.45347,-32.491
0.45354,-32.945
0.45362,-33.894
0.45369,-35.082
0.45376,-35.248
0.45384,-34.741
0.45391,-34.709
0.45398,-34.146
0.45406,-34.061
0.45413,-33.535
0.4542,-31.758
0.45428,-31.155
0.45435,-30.76
0.45442,-30.244
0.4545,-30.327
0.45457,-29.854
0.45464,-29.72
0.45472,-30.813
0.45479,-31.621
0.45486,-32.139
0.45493,-33.13
0.45501,-33.269
0.45508,-35.116
0.45515,-36.779
0.45523,-34.71
0.4553,-33.893
0.45537,-33.09
0.45545,-32.496
0.45552,-32.379
0.45559,-31.989
0.45567,-32.194
0.45574,-32.955
0.45581,-33.314
0.45589,-34.572
0.45596,-35.164
0.45603,-35.368
0.45611,-35.376
0.45618,-34.608
0.45625,-34.574
0.45633,-34.835
0.4564,-35.253
0.45647,-35.378
0.45655,-35.69
0.45662,-35.789
0.45669,-36.166
0.45677,-37.111
0.45684,-36.611
0.45691,-34.558
0.45699,-33.59
0.45706,-33.519
0.45713,-32.606
0.45721,-31.117
0.45728,-29.451
0.45735,-29.306
0.45743,-29.816
0.4575,-30.051
0.45757,-29.721
0.45765,-30.019
0.45772,-31.387
0.45779,-33.961
0.45786,-34.291
0.45794,-34.028
0.45801,-34.325
0.45808,-36.888
0.45816,-34.798
0.45823,-32.494
0.4583,-30.591
0.45838,-30.31
0.45845,-30.465
0.45852,-30.282
0.4586,-30.231
0.45867,-31.205
0.45874,-32.229
0.45882,-34.313
0.45889,-34.236
0.45896,-33.342
0.45904,-33.515
0.45911,-34.114
0.45918,-33.467
0.45926,-32.43
0.45933,-32.188
0.4594,-32.037
0.45948,-32.401
0.45955,-32.031
0.45962,-32.135
0.4597,-33.214
0.45977,-34.548
0.45984,-33.773
0.45992,-33.841
0.45999,-33.862
0.46006,-34.263
0.46014,-33.883
0.46021,-33.806
0.46028,-34.248
0.46036,-34.791
0.46043,-34.69
0.4605,-34.743
0.46057,-34.678
0.46065,-33.94
0.46072,-32.689
0.46079,-32.65
0.46087,-32.86
0.46094,-33.07
0.46101,-32.749
0.46109,-32.693
0.46116,-32.82
0.46123,-31.352
0.46131,-30.556
0.46138,-30.624
0.46145,-30.605
0.46153,-30.803
0.4616,-30.859
0.46167,-30.844
0.46175,-32.464
0.46182,-33.023
0.46189,-32.996
0.46197,-33.004
0.46204,-33.074
0.46211,-33.92
0.46219,-35.034
0.46226,-34.395
0.46233,-34.354
0.46241,-34.113
0.46248,-34.322
0.46255,-33.14
0.46263,-33.351
0.4627,-34.068
0.46277,-34.04
0.46285,-33.623
0.46292,-33.218
0.46299,-33.031
0.46307,-33.767
0.46314,-31.948
0.46321,-30.541
0.46329,-30.434
0.46336,-30.6
0.46343,-30.596
0.4635,-30.531
0.46358,-30.825
0.46365,-32.383
0.46372,-33.258
0.4638,-32.479
0.46387,-32.614
0.46394,-32.899
0.46402,-33.196
0.46409,-33.176
0.46416,-32.297
0.46424,-32.364
0.46431,-32.857
0.46438,-33.122
0.46446,-33.417
0.46453,-32.128
0.4646,-31.005
0.46468,-31.173
0.46475,-30.715
0.46482,-30.24
0.4649,-29.992
0.46497,-29.684
0.46504,-30.319
0.46512,-30.145
0.46519,-30.644
0.46526,-31.32
0.46534,-31.643
0.46541,-30.985
0.46548,-30.393
0.46556,-30.741
0.46563,-29.141
0.4657,-28.586
0.46578,-28.659
0.46585,-28.74
0.46592,-29.473
0.466,-29.889
0.46607,-30.306
0.46614,-33.191
0.46621,-32.644
0.46629,-33.038
0.46636,-32.539
0.46643,-32.24
0.46651,-32.487
0.46658,-28.974
0.46665,-28.615
0.46673,-28.599
0.4668,-28.203
0.46687,-28.056
0.46695,-27.755
0.46702,-28.366
0.46709,-31.922
0.46717,-32.161
0.46724,-33.015
0.46731,-34.435
0.46739,-35.796
0.46746,-36.625
0.46753,-30.491
0.46761,-29.683
0.46768,-29.6
0.46775,-29.408
0.46783,-29.471
0.4679,-28.96
0.46797,-29.564
0.46805,-33.081
0.46812,-33.227
0.46819,-33.641
0.46827,-33.131
0.46834,-32.704
0.46841,-33.876
0.46849,-33.276
0.46856,-32.573
0.46863,-31.549
0.46871,-31.651
0.46878,-32.285
0.46885,-32.144
0.46893,-31.898
0.469,-31.827
0.46907,-32.55
0.46914,-33.339
0.46922,-33.261
0.46929,-32.751
0.46936,-32.927
0.46944,-32.69
0.46951,-29.646
0.46958,-29.112
0.46966,-29.317
0.46973,-29.325
0.4698,-29.677
0.46988,-29.703
0.46995,-31.037
0.47002,-35.156
0.4701,-34.18
0.47017,-34.277
0.47024,-34.439
0.47032,-34.305
0.47039,-34.201
0.47046,-32.109
0.47054,-32.297
0.47061,-32.34
0.47068,-32.228
0.47076,-32.113
0.47083,-31.839
0.4709,-31.962
0.47098,-34.382
0.47105,-34.775
0.47112,-34.612
0.4712,-34.687
0.47127,-34.545
0.47134,-34.963
0.47142,-35.232
0.47149,-31.544
0.47156,-31.115
0.47164,-30.581
0.47171,-29.959
0.47178,-29.701
0.47185,-29.597
0.47193,-29.934
0.472,-32.034
0.47207,-32.239
0.47215,-33.42
0.47222,-34.7
0.47229,-35.782
0.47237,-33.955
0.47244,-32.713
0.47251,-32.342
0.47259,-32.229
0.47266,-32.176
0.47273,-31.972
0.47281,-32.411
0.47288,-33.164
0.47295,-34.176
0.47303,-34.285
0.4731,-34.618
0.47317,-34.54
0.47325,-34.643
0.47332,-34.74
0.47339,-31.838
0.47347,-30.432
0.47354,-30.371
0.47361,-30.06
0.47369,-29.97
0.47376,-29.918
0.47383,-30.371
0.47391,-31.614
0.47398,-32.014
0.47405,-31.688
0.47413,-32.105
0.4742,-32.306
0.47427,-31.633
0.47435,-31.261
0.47442,-31.19
0.47449,-30.818
0.47457,-31.245
0.47464,-31.194
0.47471,-31.265
0.47478,-31.636
0.47486,-33.219
0.47493,-35.441
0.475,-36.078
0.47508,-35.771
0.47515,-35.508
0.47522,-35.873
0.4753,-35.542
0.47537,-33.854
0.47544,-33.537
0.47552,-33.079
0.47559,-32.691
0.47566,-32.504
0.47574,-32.554
0.47581,-32.726
0.47588,-32.832
0.47596,-32.022
0.47603,-32.246
0.4761,-32.953
0.47618,-32.743
0.47625,-32.697
0.47632,-30.672
0.4764,-30.636
0.47647,-31.451
0.47654,-31.161
0.47662,-30.794
0.47669,-30.834
0.47676,-31.514
0.47684,-34.464
0.47691,-34.193
0.47698,-33.234
0.47706,-33.589
0.47713,-33.901
0.4772,-32.303
0.47728,-30.809
0.47735,-30.948
0.47742,-31.074
0.47749,-31.386
0.47757,-31.343
0.47764,-31.751
0.47771,-33.79
0.47779,-35.388
0.47786,-35.056
0.47793,-34.88
0.47801,-33.241
0.47808,-31.462
0.47815,-31.217
0.47823,-31.476
0.4783,-31.719
0.47837,-31.607
0.47845,-31.236
0.47852,-31.929
0.47859,-33.601
0.47867,-33.227
0.47874,-32.941
0.47881,-32.808
0.47889,-32.728
0.47896,-34.417
0.47903,-34.962
0.47911,-34.9
0.47918,-33.634
0.47925,-29.886
0.47933,-29.318
0.4794,-29.137
0.47947,-28.944
0.47955,-29.024
0.47962,-29.123
0.47969,-30.2
0.47977,-30.252
0.47984,-29.578
0.47991,-30.067
0.47999,-29.889
0.48006,-29.305
0.48013,-29.118
0.48021,-28.641
0.48028,-29.68
0.48035,-29.763
0.48042,-29.82
0.4805,-30.213
0.48057,-30.567
0.48064,-30.323
0.48072,-32.298
0.48079,-33.5
0.48086,-32.402
0.48094,-32.069
0.48101,-31.877
0.48108,-30.982
0.48116,-30.879
0.48123,-27.241
0.4813,-26.695
0.48138,-27.081
0.48145,-27.078
0.48152,-27.235
0.4816,-27.616
0.48167,-27.918
0.48174,-31.109
0.48182,-30.974
0.48189,-30.929
0.48196,-30.803
0.48204,-30.858
0.48211,-30.77
0.48218,-28.887
0.48226,-28.377
0.48233,-28.36
0.4824,-28.256
0.48248,-28.229
0.48255,-28.195
0.48262,-29.176
0.4827,-30.211
0.48277,-29.812
0.48284,-29.897
0.48292,-29.753
0.48299,-29.651
0.48306,-29.507
0.48313,-30.159
0.48321,-33.494
0.48328,-34.248
0.48335,-34.006
0.48343,-34.468
0.4835,-35.131
0.48357,-34.354
0.48365,-30.036
0.48372,-29.46
0.48379,-29.601
0.48387,-29.896
0.48394,-30.055
0.48401,-29.13
0.48409,-29.926
0.48416,-31.776
0.48423,-31.328
0.48431,-31.556
0.48438,-30.627
0.48445,-30.289
0.48453,-31.086
0.4846,-31.489
0.48467,-33.335
0.48475,-32.965
0.48482,-32.301
0.48489,-32.34
0.48497,-32.928
0.48504,-32.857
0.48511,-32.167
0.48519,-32.185
0.48526,-32.14
0.48533,-33.27
0.48541,-34.586
0.48548,-33.424
0.48555,-32.678
0.48563,-29.811
0.4857,-29.33
0.48577,-29.583
0.48585,-29.504
0.48592,-29.203
0.48599,-29.372
0.48606,-28.777
0.48614,-27.498
0.48621,-26.813
0.48628,-26.819
0.48636,-26.847
0.48643,-27.045
0.4865,-27.16
0.48658,-27.475
0.48665,-29.247
0.48672,-29.202
0.4868,-29.297
0.48687,-29.441
0.48694,-29.313
0.48702,-30.005
0.48709,-32.848
0.48716,-33.535
0.48724,-34.06
0.48731,-33.283
0.48738,-32.764
0.48746,-31.943
0.48753,-31.781
0.4876,-30.818
0.48768,-30.241
0.48775,-29.725
0.48782,-29.588
0.4879,-29.868
0.48797,-30.497
0.48804,-30.395
0.48812,-32.068
0.48819,-31.66
0.48826,-31.865
0.48834,-32.287
0.48841,-32.209
0.48848,-32.523
0.48856,-33.254
0.48863,-33.54
0.4887,-36.054
0.48877,-36.854
0.48885,-34.073
0.48892,-33.451
0.48899,-32.75
0.48907,-31.628
0.48914,-31.504
0.48921,-31.139
0.48929,-31.167
0.48936,-31.191
0.48943,-30.558
0.48951,-28.234
0.48958,-27.871
0.48965,-27.907
0.48973,-28.051
0.4898,-28.283
0.48987,-28.789
0.48995,-29.633
0.49002,-32.374
0.49009,-32.472
0.49017,-32.246
0.49024,-30.341
0.49031,-29.598
0.49039,-29.502
0.49046,-29.601
0.49053,-29.98
0.49061,-29.081
0.49068,-29.552
0.49075,-30.966
0.49083,-30.47
0.4909,-30.498
0.49097,-30.063
0.49105,-30.114
0.49112,-30.87
0.49119,-29.341
0.49127,-29.083
0.49134,-29.407
0.49141,-28.739
0.49149,-28.769
0.49156,-28.261
0.49163,-28.321
0.4917,-29.06
0.49178,-29.134
0.49185,-29.253
0.49192,-29.6
0.492,-30.32
0.49207,-31.339
0.49214,-31.698
0.49222,-31.869
0.49229,-30.663
0.49236,-30.028
0.49244,-29.42
0.49251,-29.395
0.49258,-28.98
0.49266,-28.546
0.49273,-27.305
0.4928,-27.506
0.49288,-28.321
0.49295,-28.995
0.49302,-29.09
0.4931,-29.448
0.49317,-30.495
0.49324,-35.24
0.49332,-35.461
0.49339,-32.027
0.49346,-29.159
0.49354,-28.643
0.49361,-28.631
0.49368,-28.447
0.49376,-28.33
0.49383,-28.376
0.4939,-29.486
0.49398,-31.799
0.49405,-31.8
0.49412,-32.351
0.4942,-32.92
0.49427,-31.843
0.49434,-31.991
0.49441,-32.45
0.49449,-32.396
0.49456,-32.946
0.49463,-32.811
0.49471,-32.446
0.49478,-33.289
0.49485,-33.986
0.49493,-34.928
0.495,-34.801
0.49507,-33.269
0.49515,-33.13
0.49522,-32.836
0.49529,-32.822
0.49537,-32.877
0.49544,-32.923
0.49551,-33.42
0.49559,-34.242
0.49566,-34.541
0.49573,-36.843
0.49581,-37.309
0.49588,-29.847
0.49595,-28.99
0.49603,-28.635
0.4961,-28.648
0.49617,-28.667
0.49625,-28.434
0.49632,-29.309
0.49639,-34.19
0.49647,-33.687
0.49654,-35.634
0.49661,-35.639
0.49669,-36.239
0.49676,-34.565
0.49683,-33.2
0.49691,-34.054
0.49698,-33.277
0.49705,-32.915
0.49713,-32.991
0.4972,-32.936
0.49727,-33.958
0.49734,-34.214
0.49742,-34.408
0.49749,-36.421
0.49756,-36.324
0.49764,-36.07
0.49771,-35.892
0.49778,-36.621
0.49786,-35.367
0.49793,-34.435
0.498,-34.319
0.49808,-34.222
0.49815,-34.457
0.49822,-34.294
0.4983,-34.529
0.49837,-36.688
0.49844,-37.429
0.49852,-37.312
0.49859,-35.703
0.49866,-35.856
0.49874,-36.707
0.49881,-34.757
0.49888,-33.678
0.49896,-32.983
0.49903,-33.301
0.4991,-34.199
0.49918,-32.241
0.49925,-31.46
0.49932,-31.932
0.4994,-32.447
0.49947,-33.031
0.49954,-32.626
0.49962,-32.94
0.49969,-35.11
0.49976,-35.355
0.49984,-35.685
0.49991,-35.199
0.49998,-33.694
0.50005,-33.155
0.50013,-32.944
0.5002,-33.19
0.50027,-33.638
0.50035,-33.412
0.50042,-33.604
0.50049,-34.708
0.50057,-34.914
0.50064,-34.547
0.50071,-34.99
0.50079,-34.694
0.50086,-34.494
0.50093,-35.051
0.50101,-35.853
0.50108,-35.989
0.50115,-36.492
0.50123,-32.955
0.5013,-32.948
0.50137,-32.897
0.50145,-32.423
0.50152,-32.495
0.50159,-31.256
0.50167,-31.304
0.50174,-33.33
0.50181,-33.001
0.50189,-33.544
0.50196,-33.394
0.50203,-33.808
0.50211,-36.846
0.50218,-37.029
0.50225,-37.426
0.50233,-35.649
0.5024,-34.982
0.50247,-34.535
0.50255,-31.813
0.50262,-30.825
0.50269,-27.885
0.50277,-26.736
0.50284,-26.926
0.50291,-26.353
0.50298,-26.469
0.50306,-27.054
0.50313,-27.373
0.5032,-29.984
0.50328,-31.413
0.50335,-31.518
0.50342,-33.513
0.5035,-32.588
0.50357,-32.325
0.50364,-33.231
0.50372,-33.007
0.50379,-32.619
0.50386,-32.968
0.50394,-32.422
0.50401,-32.829
0.50408,-32.329
0.50416,-32.226
0.50423,-32.131
0.5043,-31.865
0.50438,-31.521
0.50445,-32.271
0.50452,-32.232
0.5046,-33.201
0.50467,-33.188
0.50474,-33.345
0.50482,-32.226
0.50489,-32.231
0.50496,-30.273
0.50504,-30.121
0.50511,-30.301
0.50518,-27.963
0.50526,-27.095
0.50533,-27.493
0.5054,-27.305
0.50548,-28.006
0.50555,-27.552
0.50562,-23.791
0.50569,-23.707
0.50577,-24.095
0.50584,-24.005
0.50591,-24.129
0.50599,-23.939
0.50606,-24.714
0.50613,-30.065
0.50621,-30.459
0.50628,-29.868
0.50635,-30.059
0.50643,-29.735
0.5065,-29.377
0.50657,-28.782
0.50665,-28.034
0.50672,-27.767
0.50679,-28.082
0.50687,-28.324
0.50694,-28.761
0.50701,-29.6
0.50709,-30.726
0.50716,-32.049
0.50723,-31.714
0.50731,-31.595
0.50738,-31.584
0.50745,-31.225
0.50753,-31.377
0.5076,-30.009
0.50767,-29.466
0.50775,-29.438
0.50782,-29.192
0.50789,-29.516
0.50797,-29.852
0.50804,-30.042
0.50811,-31.527
0.50819,-31.912
0.50826,-32.957
0.50833,-32.829
0.50841,-32.389
0.50848,-32.431
0.50855,-29.317
0.50862,-28.653
0.5087,-28.636
0.50877,-28.655
0.50884,-28.724
0.50892,-28.107
0.50899,-28.54
0.50906,-30.433
0.50914,-30.747
0.50921,-30.803
0.50928,-30.84
0.50936,-31.092
0.50943,-32.311
0.5095,-32.462
0.50958,-32.923
0.50965,-32.234
0.50972,-32.246
0.5098,-31.904
0.50987,-32.045
0.50994,-32.039
0.51002,-31.869
0.51009,-33.44
0.51016,-33.719
0.51024,-34.327
0.51031,-34.719
0.51038,-34.241
0.51046,-34.902
0.51053,-33.639
0.5106,-32.856
0.51068,-32.743
0.51075,-32.614
0.51082,-31.243
0.5109,-30.188
0.51097,-29.852
0.51104,-30.461
0.51112,-29.897
0.51119,-29.904
0.51126,-30.01
0.51133,-30.99
0.51141,-30.8
0.51148,-30.665
0.51155,-31.38
0.51163,-32.098
0.5117,-32.015
0.51177,-32.101
0.51185,-31.573
0.51192,-32.64
0.51199,-30.871
0.51207,-29.946
0.51214,-30.05
0.51221,-29.912
0.51229,-30.207
0.51236,-29.728
0.51243,-28.764
0.51251,-29.967
0.51258,-30.283
0.51265,-30.062
0.51273,-30.126
0.5128,-30.501
0.51287,-32.764
0.51295,-36.65
0.51302,-35.268
0.51309,-33.72
0.51317,-33.76
0.51324,-33.493
0.51331,-33.385
0.51339,-32.895
0.51346,-30.071
0.51353,-30.094
0.51361,-30.156
0.51368,-29.91
0.51375,-29.86
0.51383,-29.668
0.5139,-30.596
0.51397,-32.647
0.51405,-31.071
0.51412,-31.421
0.51419,-31.359
0.51426,-31.536
0.51434,-31.769
0.51441,-29.498
0.51448,-29.769
0.51456,-29.917
0.51463,-29.819
0.5147,-30.001
0.51478,-29.825
0.51485,-29.672
0.51492,-29.615
0.515,-29.278
0.51507,-29.978
0.51514,-29.569
0.51522,-29.556
0.51529,-29.391
0.51536,-29.174
0.51544,-27.397
0.51551,-26.344
0.51558,-26.303
0.51566,-26.267
0.51573,-25.917
0.5158,-25.841
0.51588,-26.791
0.51595,-29.58
0.51602,-30.6
0.5161,-30.164
0.51617,-30.666
0.51624,-31.91
0.51632,-32.607
0.51639,-31.449
0.51646,-29.903
0.51654,-30.209
0.51661,-30.652
0.51668,-30.503
0.51676,-30.268
0.51683,-29.73
0.5169,-29.969
0.51697,-30.599
0.51705,-30.592
0.51712,-30.971
0.51719,-30.87
0.51727,-30.856
0.51734,-29.794
0.51741,-30.248
0.51749,-30.701
0.51756,-30.684
0.51763,-30.763
0.51771,-30.221
0.51778,-30.965
0.51785,-31.394
0.51793,-31.028
0.518,-31.187
0.51807,-30.55
0.51815,-30.559
0.51822,-31.158
0.51829,-32.112
0.51837,-35.395
0.51844,-35.001
0.51851,-35.563
0.51859,-36.795
0.51866,-36.367
0.51873,-36.603
0.51881,-34.284
0.51888,-33.89
0.51895,-33.495
0.51903,-33.372
0.5191,-34.074
0.51917,-33.332
0.51925,-32.431
0.51932,-32.089
0.51939,-32.048
0.51947,-31.9
0.51954,-31.719
0.51961,-31.782
0.51969,-32.729
0.51976,-32.068
0.51983,-31.682
0.5199,-31.527
0.51998,-32.096
0.52005,-31.965
0.52012,-31.886
0.5202,-32.232
0.52027,-30.355
0.52034,-30.021
0.52042,-30.176
0.52049,-30.212
0.52056,-30.385
0.52064,-30.244
0.52071,-31.047
0.52078,-37.275
0.52086,-36.154
0.52093,-34.805
0.521,-34.409
0.52108,-32.791
0.52115,-32.071
0.52122,-30.026
0.5213,-29.35
0.52137,-29.673
0.52144,-28.919
0.52152,-28.917
0.52159,-29.551
0.52166,-30.285
0.52174,-30.37
0.52181,-30.15
0.52188,-30.687
0.52196,-31.972
0.52203,-31.346
0.5221,-30.947
0.52218,-31.581
0.52225,-32.102
0.52232,-31.137
0.5224,-31.161
0.52247,-31.434
0.52254,-31.852
0.52261,-31.429
0.52269,-31.257
0.52276,-33.253
0.52283,-33.262
0.52291,-32.884
0.52298,-32.63
0.52305,-32.615
0.52313,-32.864
0.5232,-31.68
0.52327,-31.189
0.52335,-31.375
0.52342,-31.347
0.52349,-31.599
0.52357,-31.432
0.52364,-32.043
0.52371,-33.215
0.52379,-33.005
0.52386,-31.002
0.52393,-30.716
0.52401,-29.994
0.52408,-29.812
0.52415,-29.816
0.52423,-28.586
0.5243,-28.431
0.52437,-29.437
0.52445,-29.618
0.52452,-30.515
0.52459,-30.679
0.52467,-27.616
0.52474,-28.123
0.52481,-28.524
0.52489,-28.463
0.52496,-28.408
0.52503,-28.208
0.52511,-28.904
0.52518,-33.982
0.52525,-33.502
0.52533,-33.448
0.5254,-33.462
0.52547,-32.946
0.52554,-32.694
0.52562,-33.124
0.52569,-33.729
0.52576,-33.518
0.52584,-32.942
0.52591,-31.799
0.52598,-31.785
0.52606,-29.809
0.52613,-26.48
0.5262,-25.552
0.52628,-24.539
0.52635,-24.388
0.52642,-24.444
0.5265,-24.246
0.52657,-24.773
0.52664,-24.655
0.52672,-24.842
0.52679,-25.456
0.52686,-25.148
0.52694,-25.313
0.52701,-25.545
0.52708,-26.512
0.52716,-29.79
0.52723,-28.963
0.5273,-29.793
0.52738,-30.374
0.52745,-29.512
0.52752,-29.489
0.5276,-29.305
0.52767,-29.392
0.52774,-30.768
0.52782,-29.41
0.52789,-29.384
0.52796,-30.536
0.52804,-29.676
0.52811,-27.448
0.52818,-26.567
0.52825,-26.791
0.52833,-27.228
0.5284,-26.908
0.52847,-26.505
0.52855,-25.167
0.52862,-25.695
0.52869,-25.457
0.52877,-25.237
0.52884,-25.216
0.52891,-24.981
0.52899,-25.754
0.52906,-28.227
0.52913,-28.753
0.52921,-30.061
0.52928,-29.244
0.52935,-27.943
0.52943,-27.937
0.5295,-27.301
0.52957,-26.584
0.52965,-26.574
0.52972,-26.709
0.52979,-27.768
0.52987,-29.399
0.52994,-28.028
0.53001,-27.396
0.53009,-27.771
0.53016,-27.191
0.53023,-27.146
0.53031,-26.793
0.53038,-27.073
0.53045,-28.645
0.53053,-30.231
0.5306,-30.234
0.53067,-31.05
0.53075,-31.184
0.53082,-30.416
0.53089,-29.994
0.53097,-29.177
0.53104,-28.74
0.53111,-28.943
0.53118,-28.466
0.53126,-28.679
0.53133,-29.729
0.5314,-29.182
0.53148,-30.403
0.53155,-28.208
0.53162,-27.971
0.5317,-26.927
0.53177,-26.601
0.53184,-26.736
0.53192,-26.534
0.53199,-26.658
0.53206,-28.346
0.53214,-27.969
0.53221,-29.552
0.53228,-29.352
0.53236,-29.019
0.53243,-29.702
0.5325,-29.654
0.53258,-29.959
0.53265,-31.378
0.53272,-30.815
0.5328,-31.404
0.53287,-30.79
0.53294,-30.576
0.53302,-31.112
0.53309,-29.3
0.53316,-29.287
0.53324,-29.612
0.53331,-29.754
0.53338,-31.14
0.53346,-30.586
0.53353,-31.243
0.5336,-34.353
0.53368,-33.614
0.53375,-34.102
0.53382,-33.504
0.53389,-33.592
0.53397,-33.547
0.53404,-33.329
0.53411,-33.26
0.53419,-33.722
0.53426,-34.197
0.53433,-35.699
0.53441,-36.531
0.53448,-34.338
0.53455,-33.794
0.53463,-33.301
0.5347,-32.768
0.53477,-32.285
0.53485,-32.064
0.53492,-30.658
0.53499,-31.16
0.53507,-31.425
0.53514,-32.084
0.53521,-32.503
0.53529,-32.832
0.53536,-33.633
0.53543,-31.684
0.53551,-30.474
0.53558,-30.528
0.53565,-30.495
0.53573,-30.553
0.5358,-30.342
0.53587,-31.095
0.53595,-36.714
0.53602,-35.753
0.53609,-35.064
0.53617,-34.615
0.53624,-34.237
0.53631,-33.545
0.53639,-32.392
0.53646,-32.326
0.53653,-33.306
0.53661,-33.323
0.53668,-33.393
0.53675,-33.062
0.53682,-33.186
0.5369,-34.19
0.53697,-33.133
0.53704,-32.989
0.53712,-33.179
0.53719,-33.548
0.53726,-34.645
0.53734,-35.065
0.53741,-32.51
0.53748,-32.619
0.53756,-32.704
0.53763,-32.781
0.5377,-32.557
0.53778,-31.861
0.53785,-32.523
0.53792,-34.226
0.538,-34.189
0.53807,-33.701
0.53814,-33.474
0.53822,-33.457
0.53829,-33.798
0.53836,-33.505
0.53844,-34.491
0.53851,-34.522
0.53858,-34.782
0.53866,-35.12
0.53873,-34.74
0.5388,-34.125
0.53888,-34.188
0.53895,-34.101
0.53902,-34.328
0.5391,-34.275
0.53917,-33.582
0.53924,-33.739
0.53932,-30.332
0.53939,-29.78
0.53946,-29.784
0.53953,-29.691
0.53961,-29.835
0.53968,-29.7
0.53975,-30.623
0.53983,-31.87
0.5399,-31.219
0.53997,-31.62
0.54005,-31.49
0.54012,-31.337
0.54019,-31.719
0.54027,-30.802
0.54034,-30.634
0.54041,-30.274
0.54049,-30.329
0.54056,-30.242
0.54063,-30.187
0.54071,-30.428
0.54078,-31.339
0.54085,-33.151
0.54093,-33.007
0.541,-32.412
0.54107,-32.193
0.54115,-31.652
0.54122,-31.916
0.54129,-33.008
0.54137,-32.933
0.54144,-33.437
0.54151,-34.137
0.54159,-35.484
0.54166,-35.151
0.54173,-33.038
0.54181,-31.727
0.54188,-31.336
0.54195,-29.842
0.54203,-29.173
0.5421,-29.167
0.54217,-28.975
0.54225,-29.303
0.54232,-29.343
0.54239,-28.884
0.54246,-29.783
0.54254,-29.248
0.54261,-29.297
0.54268,-29.192
0.54276,-29.255
0.54283,-30.024
0.5429,-30.745
0.54298,-31.248
0.54305,-31.993
0.54312,-31.535
0.5432,-33.331
0.54327,-33.662
0.54334,-33.088
0.54342,-32.965
0.54349,-33.215
0.54356,-34.333
0.54364,-36.039
0.54371,-32.956
0.54378,-32.639
0.54386,-32.287
0.54393,-30.227
0.544,-29.513
0.54408,-28.642
0.54415,-28.562
0.54422,-28.3
0.5443,-27.916
0.54437,-28.469
0.54444,-29.532
0.54452,-30.317
0.54459,-30.49
0.54466,-29.445
0.54474,-30.357
0.54481,-30.345
0.54488,-30.514
0.54496,-30.229
0.54503,-30.043
0.5451,-30.836
0.54517,-29.29
0.54525,-28.118
0.54532,-28.224
0.54539,-27.543
0.54547,-27.613
0.54554,-27.697
0.54561,-28.394
0.54569,-29.798
0.54576,-30.136
0.54583,-29.644
0.54591,-29.952
0.54598,-29.23
0.54605,-27.559
0.54613,-27.249
0.5462,-27.524
0.54627,-27.385
0.54635,-28.01
0.54642,-27.931
0.54649,-27.928
0.54657,-28.694
0.54664,-28.349
0.54671,-28.884
0.54679,-28.967
0.54686,-28.519
0.54693,-28.813
0.54701,-29.699
0.54708,-30.782
0.54715,-31.135
0.54723,-30.733
0.5473,-30.656
0.54737,-31.088
0.54745,-31.375
0.54752,-28.927
0.54759,-27.693
0.54767,-27.291
0.54774,-27.297
0.54781,-27.488
0.54789,-27.641
0.54796,-28.01
0.54803,-29.989
0.5481,-30.499
0.54818,-30.841
0.54825,-30.852
0.54832,-29.247
0.5484,-28.793
0.54847,-28.94
0.54854,-29.234
0.54862,-26.548
0.54869,-26.048
0.54876,-26.416
0.54884,-27.097
0.54891,-27.251
0.54898,-26.842
0.54906,-27.671
0.54913,-33.039
0.5492,-30.3
0.54928,-30.011
0.54935,-30.252
0.54942,-30.454
0.5495,-30.882
0.54957,-30.103
0.54964,-31.172
0.54972,-33.934
0.54979,-33.033
0.54986,-32.082
0.54994,-31.623
0.55001,-32.311
0.55008,-33.044
0.55016,-32.992
0.55023,-33.532
0.5503,-34.214
0.55038,-34.388
0.55045,-34.811
0.55052,-34.676
0.5506,-35.042
0.55067,-34.983
0.55074,-35.276
0.55081,-34.314
0.55089,-34.671
0.55096,-34.09
0.55103,-32.98
0.55111,-32.516
0.55118,-32.427
0.55125,-32.591
0.55133,-33.7
0.5514,-32.873
0.55147,-33.302
0.55155,-35.181
0.55162,-35.706
0.55169,-35.764
0.55177,-35.151
0.55184,-34.985
0.55191,-36.684
0.55199,-36.512
0.55206,-36.442
0.55213,-35.8
0.55221,-35.502
0.55228,-36.101
0.55235,-36.244
0.55243,-34.273
0.5525,-32.303
0.55257,-32.033
0.55265,-32.197
0.55272,-32.186
0.55279,-31.461
0.55287,-31.622
0.55294,-33.27
0.55301,-32.5
0.55309,-31.355
0.55316,-31.466
0.55323,-31.753
0.55331,-32.322
0.55338,-30.56
0.55345,-30.466
0.55352,-31.227
0.5536,-31.09
0.55367,-31.005
0.55374,-30.88
0.55382,-31.44
0.55389,-33.309
0.55396,-30.59
0.55404,-30.831
0.55411,-31.238
0.55418,-31.179
0.55426,-31.396
0.55433,-30.992
0.5544,-31.613
0.55448,-35.239
0.55455,-34.873
0.55462,-35.016
0.5547,-35.258
0.55477,-34.735
0.55484,-35.363
0.55492,-34.788
0.55499,-33.194
0.55506,-32.826
0.55514,-31.544
0.55521,-31.257
0.55528,-31.733
0.55536,-31.141
0.55543,-31.153
0.5555,-31.867
0.55558,-32.225
0.55565,-34.091
0.55572,-33.042
0.5558,-32.873
0.55587,-34.302
0.55594,-33.145
0.55602,-33.047
0.55609,-32.729
0.55616,-32.272
0.55624,-32.983
0.55631,-32.949
0.55638,-31.276
0.55645,-29.895
0.55653,-29.394
0.5566,-29.645
0.55667,-29.616
0.55675,-29.391
0.55682,-29.609
0.55689,-29.771
0.55697,-31.157
0.55704,-31.251
0.55711,-31.377
0.55719,-31.443
0.55726,-31.229
0.55733,-31.737
0.55741,-31.779
0.55748,-31.286
0.55755,-31.41
0.55763,-31.465
0.5577,-31.87
0.55777,-31.6
0.55785,-29.633
0.55792,-29.269
0.55799,-29.045
0.55807,-28.817
0.55814,-28.482
0.55821,-28.327
0.55829,-28.746
0.55836,-29.627
0.55843,-30.655
0.55851,-30.872
0.55858,-31.244
0.55865,-31.651
0.55873,-31.343
0.5588,-31.493
0.55887,-28.204
0.55895,-27.392
0.55902,-27.565
0.55909,-27.366
0.55916,-27.392
0.55924,-27.411
0.55931,-27.958
0.55938,-29.617
0.55946,-28.987
0.55953,-29.095
0.5596,-29.377
0.55968,-29.255
0.55975,-29.316
0.55982,-26.008
0.5599,-26.06
0.55997,-26.242
0.56004,-26.232
0.56012,-26.406
0.56019,-25.402
0.56026,-25.16
0.56034,-11.033
0.56041,-9.9473
0.56048,-10.104
0.56056,-10.017
0.56063,-10.052
0.5607,-9.8462
0.56078,-10.774
0.56085,-19.769
0.56092,-19.238
0.561,-19.574
0.56107,-19.663
0.56114,-19.845
0.56122,-20.247
0.56129,-18.679
0.56136,-18.908
0.56144,-19.115
0.56151,-18.984
0.56158,-18.981
0.56166,-18.84
0.56173,-19.697
0.5618,-20.029
0.56188,-19.399
0.56195,-19.673
0.56202,-19.551
0.56209,-19.33
0.56217,-18.544
0.56224,-15.052
0.56231,-12.598
0.56239,-11.972
0.56246,-11.962
0.56253,-11.966
0.56261,-12.014
0.56268,-12.468
0.56275,-14.283
0.56283,-18.271
0.5629,-18.937
0.56297,-19.096
0.56305,-19.164
0.56312,-18.846
0.56319,-19.449
0.56327,-13.025
0.56334,-12.123
0.56341,-12.339
0.56349,-12.282
0.56356,-12.351
0.56363,-12.153
0.56371,-12.93
0.56378,-19.619
0.56385,-18.87
0.56393,-18.933
0.564,-18.956
0.56407,-18.719
0.56415,-18.994
0.56422,-16.575
0.56429,-16.572
0.56437,-16.73
0.56444,-16.633
0.56451,-16.694
0.56459,-16.547
0.56466,-17.27
0.56473,-10.9
0.5648,-9.911
0.56488,-10.111
0.56495,-10.058
0.56502,-10.129
0.5651,-9.9595
0.56517,-10.994
0.56524,-22.47
0.56532,-21.751
0.56539,-22.267
0.56546,-22.317
0.56554,-22.369
0.56561,-22.811
0.56568,-22.263
0.56576,-22.971
0.56583,-22.996
0.5659,-23.009
0.56598,-23.083
0.56605,-23.001
0.56612,-23.776
0.5662,-29.356
0.56627,-31.632
0.56634,-32.716
0.56642,-33.057
0.56649,-32.622
0.56656,-30.378
0.56664,-25.793
0.56671,-24.469
0.56678,-24.223
0.56686,-24.136
0.56693,-23.931
0.567,-23.918
0.56708,-24.955
0.56715,-20.128
0.56722,-19.269
0.5673,-19.444
0.56737,-19.424
0.56744,-19.571
0.56752,-19.272
0.56759,-20.163
0.56766,-13.087
0.56773,-11.956
0.56781,-12.069
0.56788,-11.913
0.56795,-11.845
0.56803,-11.478
0.5681,-10.907
0.56817,-11.517
0.56825,-11.033
0.56832,-11.088
0.56839,-11.152
0.56847,-11.212
0.56854,-11.669
0.56861,-13.265
0.56869,-17.109
0.56876,-17.69
0.56883,-17.874
0.56891,-17.926
0.56898,-17.898
0.56905,-18.935
0.56913,-21.003
0.5692,-20.308
0.56927,-20.645
0.56935,-20.661
0.56942,-20.799
0.56949,-20.595
0.56957,-21.186
0.56964,-25.984
0.56971,-25.068
0.56979,-24.854
0.56986,-24.732
0.56993,-24.424
0.57001,-24.942
0.57008,-16.295
0.57015,-15.332
0.57023,-15.459
0.5703,-15.352
0.57037,-15.342
0.57044,-15.008
0.57052,-15.629
0.57059,-11.675
0.57066,-10.686
0.57074,-10.867
0.57081,-10.829
0.57088,-10.912
0.57096,-10.768
0.57103,-11.688
0.5711,-18.074
0.57118,-17.39
0.57125,-17.478
0.57132,-17.346
0.5714,-17.298
0.57147,-17.43
0.57154,-15.001
0.57162,-15.382
0.57169,-15.567
0.57176,-15.485
0.57184,-15.517
0.57191,-15.371
0.57198,-16.156
0.57206,-17.454
0.57213,-16.806
0.5722,-17.096
0.57228,-17.115
0.57235,-17.039
0.57242,-16.687
0.5725,-15.672
0.57257,-15.129
0.57264,-14.517
0.57272,-14.497
0.57279,-14.517
0.57286,-14.583
0.57294,-14.99
0.57301,-13.546
0.57308,-14.202
0.57316,-14.541
0.57323,-14.551
0.5733,-14.633
0.57337,-14.446
0.57345,-15.473
0.57352,-16.597
0.57359,-15.491
0.57367,-15.645
0.57374,-15.576
0.57381,-15.587
0.57389,-15.308
0.57396,-14.478
0.57403,-14.643
0.57411,-14.076
0.57418,-14.054
0.57425,-14.031
0.57433,-14.017
0.5744,-14.368
0.57447,-14.759
0.57455,-16.57
0.57462,-17.035
0.57469,-17.145
0.57477,-17.202
0.57484,-17.011
0.57491,-17.758
0.57499,-12.867
0.57506,-11.807
0.57513,-11.94
0.57521,-11.844
0.57528,-11.9
0.57535,-11.692
0.57543,-12.401
0.5755,-18.048
0.57557,-17.894
0.57565,-18.147
0.57572,-18.309
0.57579,-18.406
0.57587,-19.08
0.57594,-17.497
0.57601,-17.777
0.57608,-17.829
0.57616,-17.666
0.57623,-17.574
0.5763,-17.287
0.57638,-17.963
0.57645,-22.759
0.57652,-23.39
0.5766,-24.003
0.57667,-23.975
0.57674,-23.555
0.57682,-23.005
0.57689,-18.087
0.57696,-15.149
0.57704,-14.683
0.57711,-14.749
0.57718,-14.834
0.57726,-14.911
0.57733,-15.398
0.5774,-14.142
0.57748,-14.769
0.57755,-14.953
0.57762,-14.905
0.5777,-14.951
0.57777,-14.77
0.57784,-15.83
0.57792,-18.439
0.57799,-17.565
0.57806,-17.789
0.57814,-17.684
0.57821,-17.726
0.57828,-17.344
0.57836,-16.325
0.57843,-17.689
0.5785,-17.161
0.57858,-17.117
0.57865,-17.087
0.57872,-16.97
0.5788,-17.355
0.57887,-15.599
0.57894,-15.406
0.57901,-15.771
0.57909,-15.728
0.57916,-15.846
0.57923,-15.794
0.57931,-16.995
0.57938,-24.046
0.57945,-23.924
0.57953,-24.286
0.5796,-24.323
0.57967,-23.922
0.57975,-23.261
0.57982,-20.65
0.57989,-18.181
0.57997,-17.453
0.58004,-17.325
0.58011,-17.264
0.58019,-17.177
0.58026,-17.27
0.58033,-11.96
0.58041,-11.386
0.58048,-11.564
0.58055,-11.536
0.58063,-11.614
0.5807,-11.473
0.58077,-12.578
0.58085,-16.319
0.58092,-15.587
0.58099,-15.737
0.58107,-15.567
0.58114,-15.457
0.58121,-14.952
0.58129,-13.347
0.58136,-13.334
0.58143,-12.962
0.58151,-13.009
0.58158,-13.054
0.58165,-13.098
0.58172,-13.762
0.5818,-15.868
0.58187,-18.715
0.58194,-19.312
0.58202,-19.327
0.58209,-19.385
0.58216,-19.02
0.58224,-19.586
0.58231,-16.047
0.58238,-15.178
0.58246,-15.4
0.58253,-15.373
0.5826,-15.436
0.58268,-15.261
0.58275,-16.044
0.58282,-22.829
0.5829,-22.603
0.58297,-22.744
0.58304,-23.004
0.58312,-23.258
0.58319,-23.822
0.58326,-14.357
0.58334,-13.279
0.58341,-13.384
0.58348,-13.33
0.58356,-13.374
0.58363,-13.179
0.5837,-14.104
0.58378,-16.664
0.58385,-16.027
0.58392,-16.207
0.584,-16.147
0.58407,-16.159
0.58414,-16
0.58422,-16.536
0.58429,-19.8
0.58436,-19.255
0.58444,-19.183
0.58451,-18.878
0.58458,-18.803
0.58465,-18.88
0.58473,-20.141
0.5848,-22.435
0.58487,-22.568
0.58495,-22.96
0.58502,-23.406
0.58509,-22.771
0.58517,-21.226
0.58524,-16.943
0.58531,-16.37
0.58539,-16.528
0.58546,-16.488
0.58553,-16.448
0.58561,-16.214
0.58568,-14.138
0.58575,-13.174
0.58583,-12.772
0.5859,-12.815
0.58597,-12.851
0.58605,-12.894
0.58612,-13.547
0.58619,-14.459
0.58627,-16.103
0.58634,-16.379
0.58641,-16.324
0.58649,-16.372
0.58656,-16.208
0.58663,-17.194
0.58671,-18.844
0.58678,-18.057
0.58685,-18.279
0.58693,-18.196
0.587,-18.123
0.58707,-17.642
0.58715,-17.224
0.58722,-18.14
0.58729,-17.602
0.58736,-17.58
0.58744,-17.594
0.58751,-17.643
0.58758,-18.154
0.58766,-13.179
0.58773,-12.657
0.5878,-12.835
0.58788,-12.793
0.58795,-12.868
0.58802,-12.702
0.5881,-13.631
0.58817,-16.045
0.58824,-15.298
0.58832,-15.573
0.58839,-15.525
0.58846,-15.565
0.58854,-15.378
0.58861,-15.4
0.58868,-16.709
0.58876,-15.859
0.58883,-15.721
0.5889,-15.614
0.58898,-15.512
0.58905,-15.799
0.58912,-13.16
0.5892,-13.344
0.58927,-13.65
0.58934,-13.672
0.58942,-13.787
0.58949,-13.654
0.58956,-14.709
0.58964,-27.824
0.58971,-28.886
0.58978,-31.627
0.58986,-32.834
0.58993,-31.903
0.59,-29.747
0.59008,-25.82
0.59015,-22.341
0.59022,-21.541
0.59029,-21.5
0.59037,-21.51
0.59044,-21.465
0.59051,-21.933
0.59059,-14.472
0.59066,-13.752
0.59073,-13.953
0.59081,-13.883
0.59088,-13.952
0.59095,-13.774
0.59103,-14.842
0.5911,-26.45
0.59117,-26.279
0.59125,-27.285
0.59132,-27.113
0.59139,-26.54
0.59147,-25.773
0.59154,-19.572
0.59161,-16.128
0.59169,-15.421
0.59176,-15.331
0.59183,-15.268
0.59191,-15.222
0.59198,-15.491
0.59205,-15.378
0.59213,-16.821
0.5922,-17.173
0.59227,-17.306
0.59235,-17.459
0.59242,-17.303
0.59249,-18.185
0.59257,-24.66
0.59264,-25.213
0.59271,-25.834
0.59279,-25.335
0.59286,-24.65
0.59293,-23.989
0.593,-18.951
0.59308,-16.186
0.59315,-15.681
0.59322,-15.713
0.5933,-15.73
0.59337,-15.681
0.59344,-16.134
0.59352,-18.18
0.59359,-21.816
0.59366,-22.109
0.59374,-21.972
0.59381,-22.129
0.59388,-22.307
0.59396,-22.842
0.59403,-19.227
0.5941,-18.47
0.59418,-18.76
0.59425,-18.733
0.59432,-18.789
0.5944,-18.537
0.59447,-18.028
0.59454,-19.469
0.59462,-18.847
0.59469,-18.856
0.59476,-18.857
0.59484,-18.774
0.59491,-19.194
0.59498,-19.242
0.59506,-20.2
0.59513,-20.662
0.5952,-20.631
0.59528,-20.865
0.59535,-20.722
0.59542,-21.653
0.5955,-14.351
0.59557,-13.248
0.59564,-13.399
0.59572,-13.27
0.59579,-13.219
0.59586,-12.973
0.59593,-13.062
0.59601,-16.339
0.59608,-16.163
0.59615,-16.296
0.59623,-16.486
0.5963,-16.434
0.59637,-16.981
0.59645,-9.428
0.59652,-8.5167
0.59659,-8.6444
0.59667,-8.567
0.59674,-8.624
0.59681,-8.4536
0.59689,-9.4809
0.59696,-18.73
0.59703,-19.111
0.59711,-19.895
0.59718,-20.008
0.59725,-20.224
0.59733,-20.282
0.5974,-21.351
0.59747,-26.62
0.59755,-25.879
0.59762,-25.782
0.59769,-25.467
0.59777,-24.695
0.59784,-24.868
0.59791,-12.763
0.59799,-11.675
0.59806,-11.796
0.59813,-11.711
0.59821,-11.757
0.59828,-11.556
0.59835,-12.396
0.59843,-12.589
0.5985,-11.738
0.59857,-11.955
0.59864,-11.919
0.59872,-12.004
0.59879,-11.867
0.59886,-12.796
0.59894,-19.819
0.59901,-19.004
0.59908,-19.051
0.59916,-18.966
0.59923,-18.885
0.5993,-18.998
0.59938,-19.718
0.59945,-21.513
0.59952,-22.027
0.5996,-21.995
0.59967,-21.955
0.59974,-21.715
0.59982,-20.913
0.59989,-18.337
0.59996,-17.817
0.60004,-17.94
0.60011,-17.822
0.60018,-17.458
0.60026,-16.7
0.60033,-12.3
0.6004,-9.8314
0.60048,-9.2739
0.60055,-9.2576
0.60062,-9.2595
0.6007,-9.2778
0.60077,-9.7934
0.60084,-12.213
0.60092,-16.877
0.60099,-17.967
0.60106,-18.295
0.60114,-18.453
0.60121,-18.303
0.60128,-19.147
0.60136,-19.308
0.60143,-18.881
0.6015,-19.128
0.60157,-19.053
0.60165,-19.07
0.60172,-18.67
0.60179,-17.686
0.60187,-17.241
0.60194,-16.56
0.60201,-16.493
0.60209,-16.472
0.60216,-16.366
0.60223,-16.588
0.60231,-9.3617
0.60238,-8.618
0.60245,-8.822
0.60253,-8.7783
0.6026,-8.8484
0.60267,-8.6786
0.60275,-9.7522
0.60282,-16.196
0.60289,-15.407
0.60297,-15.678
0.60304,-15.621
0.60311,-15.708
0.60319,-15.561
0.60326,-16.457
0.60333,-23.595
0.60341,-22.976
0.60348,-23.315
0.60355,-23.327
0.60363,-23.042
0.6037,-23.637
0.60377,-13.1
0.60385,-12.043
0.60392,-12.159
0.60399,-12.062
0.60407,-12.086
0.60414,-11.866
0.60421,-12.743
0.60428,-14.676
0.60436,-13.91
0.60443,-14.131
0.6045,-14.089
0.60458,-14.13
0.60465,-13.951
0.60472,-14.422
0.6048,-17.497
0.60487,-16.957
0.60494,-17.006
0.60502,-17.058
0.60509,-17.138
0.60516,-17.544
0.60524,-12.158
0.60531,-11.627
0.60538,-11.815
0.60546,-11.741
0.60553,-11.804
0.6056,-11.611
0.60568,-12.599
0.60575,-12.004
0.60582,-11.003
0.6059,-11.106
0.60597,-10.972
0.60604,-10.887
0.60612,-10.378
0.60619,-8.2526
0.60626,-7.5146
0.60634,-7.0012
0.60641,-6.9793
0.60648,-6.9589
0.60656,-6.9157
0.60663,-7.3789
0.6067,-7.9422
0.60678,-9.4607
0.60685,-9.9986
0.60692,-10.112
0.607,-10.289
0.60707,-10.244
0.60714,-11.428
0.60721,-13.747
0.60729,-12.67
0.60736,-12.824
0.60743,-12.753
0.60751,-12.789
0.60758,-12.563
0.60765,-12.647
0.60773,-15.091
0.6078,-14.562
0.60787,-14.584
0.60795,-14.528
0.60802,-14.491
0.60809,-14.862
0.60817,-16.198
0.60824,-19.12
0.60831,-19.871
0.60839,-20.013
0.60846,-20.14
0.60853,-19.871
0.60861,-20.006
0.60868,-14.065
0.60875,-13.012
0.60883,-13.119
0.6089,-13.051
0.60897,-13.027
0.60905,-12.773
0.60912,-12.289
0.60919,-13.796
0.60927,-13.501
0.60934,-13.568
0.60941,-13.609
0.60949,-13.661
0.60956,-14.295
0.60963,-13.703
0.60971,-14.203
0.60978,-14.505
0.60985,-14.474
0.60992,-14.575
0.61,-14.448
0.61007,-15.537
0.61014,-18.315
0.61022,-17.303
0.61029,-17.351
0.61036,-17.183
0.61044,-17.164
0.61051,-16.671
0.61058,-15.99
0.61066,-17.299
0.61073,-17.117
0.6108,-17.241
0.61088,-17.314
0.61095,-17.38
0.61102,-18.132
0.6111,-16.646
0.61117,-16.805
0.61124,-17.108
0.61132,-17.127
0.61139,-17.222
0.61146,-17.083
0.61154,-18.233
0.61161,-25.802
0.61168,-24.973
0.61176,-25.118
0.61183,-24.985
0.6119,-25.022
0.61198,-24.86
0.61205,-24.684
0.61212,-24.026
0.6122,-22.975
0.61227,-22.96
0.61234,-22.867
0.61242,-22.474
0.61249,-22.267
0.61256,-13.911
0.61264,-13.141
0.61271,-13.359
0.61278,-13.291
0.61285,-13.365
0.61293,-13.211
0.613,-14.32
0.61307,-28.877
0.61315,-28.244
0.61322,-28.72
0.61329,-28.551
0.61337,-27.24
0.61344,-26.138
0.61351,-21.546
0.61359,-19.133
0.61366,-18.792
0.61373,-18.875
0.61381,-18.976
0.61388,-19.082
0.61395,-19.732
0.61403,-15.158
0.6141,-14.717
0.61417,-14.875
0.61425,-14.766
0.61432,-14.765
0.61439,-14.49
0.61447,-15.171
0.61454,-12.94
0.61461,-11.877
0.61469,-12.025
0.61476,-11.98
0.61483,-12.021
0.61491,-11.862
0.61498,-12.222
0.61505,-16.185
0.61513,-15.958
0.6152,-16.008
0.61527,-15.977
0.61535,-15.969
0.61542,-16.526
0.61549,-19.787
0.61556,-24.45
0.61564,-25.517
0.61571,-26.093
0.61578,-26.531
0.61586,-25.804
0.61593,-24.661
0.616,-15.811
0.61608,-14.799
0.61615,-14.874
0.61622,-14.734
0.6163,-14.713
0.61637,-14.334
0.61644,-12.642
0.61652,-12.321
0.61659,-11.857
0.61666,-11.814
0.61674,-11.816
0.61681,-11.754
0.61688,-12.242
0.61696,-10.794
0.61703,-11.108
0.6171,-11.475
0.61718,-11.512
0.61725,-11.617
0.61732,-11.477
0.6174,-12.586
0.61747,-14.448
0.61754,-13.275
0.61762,-13.379
0.61769,-13.26
0.61776,-13.268
0.61784,-12.998
0.61791,-12.331
0.61798,-14.199
0.61806,-14.094
0.61813,-14.182
0.6182,-14.248
0.61828,-14.251
0.61835,-15.032
0.61842,-13.999
0.61849,-14.01
0.61857,-14.241
0.61864,-14.177
0.61871,-14.222
0.61879,-14.012
0.61886,-15.033
0.61893,-13.867
0.61901,-12.765
0.61908,-12.894
0.61915,-12.791
0.61923,-12.84
0.6193,-12.666
0.61937,-13.654
0.61945,-23.479
0.61952,-24.621
0.61959,-25.929
0.61967,-26.866
0.61974,-26.44
0.61981,-26.475
0.61989,-17.011
0.61996,-15.984
0.62003,-16.139
0.62011,-16.09
0.62018,-16.157
0.62025,-15.986
0.62033,-16.957
0.6204,-20.369
0.62047,-19.632
0.62055,-19.793
0.62062,-19.76
0.62069,-19.76
0.62077,-19.426
0.62084,-18.498
0.62091,-19.425
0.62099,-19.064
0.62106,-19.003
0.62113,-19.04
0.6212,-19.158
0.62128,-19.857
0.62135,-16.147
0.62142,-15.62
0.6215,-15.713
0.62157,-15.605
0.62164,-15.613
0.62172,-15.332
0.62179,-15.962
0.62186,-15.923
0.62194,-15.203
0.62201,-15.514
0.62208,-15.471
0.62216,-15.539
0.62223,-15.372
0.6223,-14.604
0.62238,-15.113
0.62245,-14.572
0.62252,-14.564
0.6226,-14.597
0.62267,-14.562
0.62274,-15.16
0.62282,-11.899
0.62289,-11.604
0.62296,-11.754
0.62304,-11.624
0.62311,-11.644
0.62318,-11.426
0.62326,-12.299
0.62333,-15.115
0.6234,-14.489
0.62348,-14.761
0.62355,-14.797
0.62362,-14.822
0.6237,-14.612
0.62377,-14.659
0.62384,-17.459
0.62392,-17.332
0.62399,-17.508
0.62406,-17.668
0.62413,-17.789
0.62421,-18.681
0.62428,-16.417
0.62435,-16.178
0.62443,-16.254
0.6245,-16.112
0.62457,-16.131
0.62465,-15.842
0.62472,-16.481
0.62479,-18.171
0.62487,-17.695
0.62494,-18.072
0.62501,-18.081
0.62509,-18.062
0.62516,-17.779
0.62523,-15.502
0.62531,-14.512
0.62538,-14.046
0.62545,-13.984
0.62553,-13.958
0.6256,-13.949
0.62567,-14.486
0.62575,-16.604
0.62582,-19.982
0.62589,-20.685
0.62597,-21.156
0.62604,-21.396
0.62611,-21.193
0.62619,-22.335
0.62626,-16.235
0.62633,-15.126
0.62641,-15.264
0.62648,-15.131
0.62655,-15.123
0.62663,-14.753
0.6267,-14.036
0.62677,-15.014
0.62684,-14.471
0.62692,-14.475
0.62699,-14.493
0.62706,-14.438
0.62714,-14.856
0.62721,-12.35
0.62728,-12.372
0.62736,-12.68
0.62743,-12.663
0.6275,-12.764
0.62758,-12.649
0.62765,-13.822
0.62772,-24.121
0.6278,-23.252
0.62787,-23.647
0.62794,-23.556
0.62802,-23.522
0.62809,-23.349
0.62816,-23.996
0.62824,-27.469
0.62831,-26.377
0.62838,-25.858
0.62846,-25.331
0.62853,-24.13
0.6286,-23.959
0.62868,-11.795
0.62875,-10.727
0.62882,-10.878
0.6289,-10.815
0.62897,-10.882
0.62904,-10.722
0.62912,-11.737
0.62919,-19.254
0.62926,-18.943
0.62934,-19.369
0.62941,-19.381
0.62948,-19.392
0.62956,-18.886
0.62963,-17.182
0.6297,-16.21
0.62977,-15.6
0.62985,-15.548
0.62992,-15.503
0.62999,-15.438
0.63007,-15.887
0.63014,-11.004
0.63021,-10.488
0.63029,-10.694
0.63036,-10.647
0.63043,-10.702
0.63051,-10.519
0.63058,-11.527
0.63065,-10.927
0.63073,-9.8534
0.6308,-9.9474
0.63087,-9.8006
0.63095,-9.7384
0.63102,-9.3756
0.63109,-8.8572
0.63117,-10.382
0.63124,-10.127
0.63131,-10.232
0.63139,-10.337
0.63146,-10.429
0.63153,-11.14
0.63161,-10.265
0.63168,-10.775
0.63175,-11.067
0.63183,-11.025
0.6319,-11.097
0.63197,-10.889
0.63205,-11.766
0.63212,-11.538
0.63219,-10.482
0.63227,-10.665
0.63234,-10.614
0.63241,-10.673
0.63248,-10.492
0.63256,-11.107
0.63263,-16.45
0.6327,-16.217
0.63278,-16.336
0.63285,-16.347
0.63292,-16.379
0.633,-17.165
0.63307,-13.915
0.63314,-13.632
0.63322,-13.868
0.63329,-13.81
0.63336,-13.864
0.63344,-13.653
0.63351,-14.656
0.63358,-20.187
0.63366,-19.371
0.63373,-19.659
0.6338,-19.648
0.63388,-19.679
0.63395,-19.158
0.63402,-16.317
0.6341,-14.104
0.63417,-13.36
0.63424,-13.244
0.63432,-13.151
0.63439,-13.051
0.63446,-13.338
0.63454,-11.781
0.63461,-12.405
0.63468,-12.785
0.63476,-12.846
0.63483,-12.974
0.6349,-12.817
0.63498,-13.686
0.63505,-13.314
0.63512,-12.263
0.6352,-12.436
0.63527,-12.391
0.63534,-12.459
0.63541,-12.333
0.63549,-12.499
0.63556,-14.983
0.63563,-14.264
0.63571,-14.161
0.63578,-14.03
0.63585,-13.902
0.63593,-14.147
0.636,-14.063
0.63607,-15.415
0.63615,-16.057
0.63622,-16.241
0.63629,-16.519
0.63637,-16.489
0.63644,-17.636
0.63651,-16.117
0.63659,-14.972
0.63666,-15.074
0.63673,-14.96
0.63681,-15.004
0.63688,-14.852
0.63695,-15.822
0.63703,-20.825
0.6371,-19.479
0.63717,-19.259
0.63725,-19.113
0.63732,-18.476
0.63739,-18.029
0.63747,-10.388
0.63754,-9.6987
0.63761,-9.9658
0.63769,-9.9207
0.63776,-9.982
0.63783,-9.6729
0.63791,-10.175
0.63798,-6.7892
0.63805,-5.7594
0.63812,-5.9207
0.6382,-5.857
0.63827,-5.9304
0.63834,-5.8674
0.63842,-7.0276
0.63849,-18.61
0.63856,-18.681
0.63864,-19.255
0.63871,-19.48
0.63878,-19.523
0.63886,-20.133
0.63893,-21.483
0.639,-21.984
0.63908,-22.076
0.63915,-21.469
0.63922,-20.798
0.6393,-19.381
0.63937,-16.925
0.63944,-6.3787
0.63952,-5.3562
0.63959,-5.5092
0.63966,-5.4501
0.63974,-5.5226
0.63981,-5.3969
0.63988,-6.513
0.63996,-17.59
0.64003,-17.662
0.6401,-18.388
0.64018,-18.525
0.64025,-18.459
0.64032,-19.212
0.6404,-10.906
0.64047,-10.007
0.64054,-10.199
0.64062,-10.135
0.64069,-10.209
0.64076,-10.033
0.64084,-11.067
0.64091,-13.72
0.64098,-12.548
0.64105,-12.605
0.64113,-12.461
0.6412,-12.364
0.64127,-11.923
0.64135,-10.605
0.64142,-11.037
0.64149,-10.819
0.64157,-10.869
0.64164,-10.922
0.64171,-10.931
0.64179,-11.607
0.64186,-11.34
0.64193,-11.964
0.64201,-12.323
0.64208,-12.322
0.64215,-12.444
0.64223,-12.301
0.6423,-13.267
0.64237,-13.126
0.64245,-12.018
0.64252,-12.131
0.64259,-11.998
0.64267,-11.91
0.64274,-11.432
0.64281,-9.4389
0.64289,-8.6877
0.64296,-8.1664
0.64303,-8.1167
0.64311,-8.0738
0.64318,-8.0487
0.64325,-8.532
0.64333,-9.8358
0.6434,-12.199
0.64347,-12.937
0.64355,-13.209
0.64362,-13.492
0.64369,-13.436
0.64376,-14.556
0.64384,-13.205
0.64391,-12.051
0.64398,-12.101
0.64406,-11.925
0.64413,-11.874
0.6442,-11.579
0.64428,-11.623
0.64435,-15.237
0.64442,-15.391
0.6445,-15.701
0.64457,-15.998
0.64464,-16.208
0.64472,-17.284
0.64479,-14.413
0.64486,-13.786
0.64494,-13.986
0.64501,-13.927
0.64508,-13.993
0.64516,-13.793
0.64523,-14.686
0.6453,-13.86
0.64538,-12.765
0.64545,-12.896
0.64552,-12.805
0.6456,-12.836
0.64567,-12.721
0.64574,-13.781
0.64582,-23.012
0.64589,-23.946
0.64596,-24.707
0.64604,-24.814
0.64611,-24.844
0.64618,-25.199
0.64626,-17.827
0.64633,-16.988
0.6464,-17.162
0.64648,-17.13
0.64655,-17.237
0.64662,-16.962
0.64669,-17.767
0.64677,-16.62
0.64684,-15.57
0.64691,-15.685
0.64699,-15.596
0.64706,-15.637
0.64713,-15.534
0.64721,-15.134
0.64728,-16.924
0.64735,-16.501
0.64743,-16.421
0.6475,-16.356
0.64757,-16.243
0.64765,-16.733
0.64772,-14.274
0.64779,-14.172
0.64787,-14.47
0.64794,-14.484
0.64801,-14.58
0.64809,-14.366
0.64816,-15.252
0.64823,-16.892
0.64831,-15.777
0.64838,-15.88
0.64845,-15.702
0.64853,-15.563
0.6486,-15.088
0.64867,-12.541
0.64875,-12.052
0.64882,-11.799
0.64889,-11.81
0.64897,-11.882
0.64904,-11.895
0.64911,-12.64
0.64919,-15.236
0.64926,-17.774
0.64933,-18.445
0.6494,-18.553
0.64948,-18.693
0.64955,-18.563
0.64962,-19.236
0.6497,-16.645
0.64977,-15.534
0.64984,-15.598
0.64992,-15.487
0.64999,-15.453
0.65006,-15.195
0.65014,-15.129
0.65021,-18.339
0.65028,-18.522
0.65036,-18.68
0.65043,-18.829
0.6505,-18.87
0.65058,-20.124
0.65065,-13.627
0.65072,-12.705
0.6508,-12.887
0.65087,-12.793
0.65094,-12.816
0.65102,-12.583
0.65109,-13.515
0.65116,-18.765
0.65124,-17.864
0.65131,-18.073
0.65138,-18.079
0.65146,-18.218
0.65153,-18.115
0.6516,-17.65
0.65168,-19.159
0.65175,-18.894
0.65182,-18.865
0.6519,-18.821
0.65197,-18.783
0.65204,-19.391
0.65211,-21.107
0.65219,-22.863
0.65226,-23.397
0.65233,-23.548
0.65241,-23.642
0.65248,-23.219
0.65255,-23.489
0.65263,-18.738
0.6527,-17.605
0.65277,-17.626
0.65285,-17.219
0.65292,-16.845
0.65299,-15.988
0.65307,-12.302
0.65314,-11.09
0.65321,-10.789
0.65329,-10.771
0.65336,-10.853
0.65343,-10.894
0.65351,-11.688
0.65358,-13.566
0.65365,-15.364
0.65373,-15.92
0.6538,-16.031
0.65387,-16.131
0.65395,-15.917
0.65402,-16.687
0.65409,-16.809
0.65417,-16.02
0.65424,-16.186
0.65431,-16.112
0.65439,-16.15
0.65446,-15.865
0.65453,-15.409
0.65461,-17.488
0.65468,-16.985
0.65475,-16.993
0.65483,-16.951
0.6549,-16.885
0.65497,-17.553
0.65504,-14.458
0.65512,-14.067
0.65519,-14.41
0.65526,-14.377
0.65534,-14.46
0.65541,-14.177
0.65548,-14.915
0.65556,-13.594
0.65563,-12.592
0.6557,-12.778
0.65578,-12.729
0.65585,-12.805
0.65592,-12.666
0.656,-12.281
0.65607,-13.796
0.65614,-13.248
0.65622,-13.143
0.65629,-13.085
0.65636,-13.037
0.65644,-13.515
0.65651,-15.885
0.65658,-19.677
0.65666,-20.662
0.65673,-20.937
0.6568,-20.915
0.65688,-19.908
0.65695,-19.4
0.65702,-12.412
0.6571,-11.444
0.65717,-11.581
0.65724,-11.532
0.65732,-11.571
0.65739,-11.447
0.65746,-11.4
0.65754,-14.283
0.65761,-14.051
0.65768,-14.149
0.65775,-14.199
0.65783,-14.245
0.6579,-14.972
0.65797,-14.996
0.65805,-15.604
0.65812,-15.91
0.65819,-15.916
0.65827,-15.971
0.65834,-15.689
0.65841,-16.565
0.65849,-18.222
0.65856,-17.186
0.65863,-17.141
0.65871,-16.851
0.65878,-16.51
0.65885,-15.707
0.65893,-10.605
0.659,-9.0115
0.65907,-8.6839
0.65915,-8.643
0.65922,-8.659
0.65929,-8.6356
0.65937,-9.3288
0.65944,-12.529
0.65951,-15.959
0.65959,-17.114
0.65966,-17.584
0.65973,-17.954
0.65981,-17.977
0.65988,-19.068
0.65995,-24.489
0.66003,-23.772
0.6601,-23.94
0.66017,-23.903
0.66025,-23.692
0.66032,-23.044
0.66039,-18.203
0.66047,-16.465
0.66054,-16.047
0.66061,-15.981
0.66068,-15.943
0.66076,-15.898
0.66083,-16.516
0.6609,-17.801
0.66098,-19.373
0.66105,-19.872
0.66112,-19.929
0.6612,-20.026
0.66127,-19.392
0.66134,-18.62
0.66142,-11.732
0.66149,-10.711
0.66156,-10.835
0.66164,-10.779
0.66171,-10.853
0.66178,-10.784
0.66186,-11.912
0.66193,-20.308
0.662,-19.943
0.66208,-20.152
0.66215,-19.875
0.66222,-19.571
0.6623,-19.422
0.66237,-14.439
0.66244,-14.004
0.66252,-14.279
0.66259,-14.295
0.66266,-14.377
0.66274,-14.158
0.66281,-15.002
0.66288,-13.039
0.66296,-11.953
0.66303,-12.083
0.6631,-11.995
0.66318,-11.995
0.66325,-11.639
0.66332,-9.9045
0.66339,-9.7661
0.66347,-9.3014
0.66354,-9.2186
0.66361,-9.1504
0.66369,-9.1027
0.66376,-9.6556
0.66383,-12.202
0.66391,-15.678
0.66398,-16.74
0.66405,-17.254
0.66413,-17.681
0.6642,-17.64
0.66427,-17.97
0.66435,-17.925
0.66442,-17.48
0.66449,-17.76
0.66457,-17.911
0.66464,-18.145
0.66471,-18.084
0.66479,-17.675
0.66486,-18.396
0.66493,-17.93
0.66501,-17.807
0.66508,-17.766
0.66515,-17.687
0.66523,-18.286
0.6653,-15.631
0.66537,-15.44
0.66545,-15.692
0.66552,-15.629
0.66559,-15.612
0.66567,-15.257
0.66574,-15.235
0.66581,-12.5
0.66589,-11.66
0.66596,-11.843
0.66603,-11.832
0.66611,-11.879
0.66618,-11.727
0.66625,-10.385
0.66632,-10.415
0.6664,-9.8565
0.66647,-9.7672
0.66654,-9.7237
0.66662,-9.6411
0.66669,-10.123
0.66676,-11.331
0.66684,-13.169
0.66691,-13.882
0.66698,-14.04
0.66706,-14.219
0.66713,-14.211
0.6672,-15.409
0.66728,-23.478
0.66735,-22.58
0.66742,-22.885
0.6675,-22.803
0.66757,-22.871
0.66764,-22.711
0.66772,-21.265
0.66779,-20.979
0.66786,-20.337
0.66794,-20.288
0.66801,-20.309
0.66808,-20.22
0.66816,-20.64
0.66823,-18.539
0.6683,-18.575
0.66838,-19.014
0.66845,-19.005
0.66852,-19.153
0.6686,-18.938
0.66867,-19.393
0.66874,-14.035
0.66882,-12.942
0.66889,-13.071
0.66896,-13.006
0.66903,-13.06
0.66911,-12.936
0.66918,-13.597
0.66925,-18.414
0.66933,-17.839
0.6694,-17.687
0.66947,-17.5
0.66955,-17.305
0.66962,-17.543
0.66969,-14.571
0.66977,-14.393
0.66984,-14.674
0.66991,-14.711
0.66999,-14.799
0.67006,-14.566
0.67013,-15.287
0.67021,-16.181
0.67028,-15.308
0.67035,-15.4
0.67043,-15.209
0.6705,-15.115
0.67057,-14.768
0.67065,-12.885
0.67072,-12.883
0.67079,-12.725
0.67087,-12.778
0.67094,-12.916
0.67101,-12.941
0.67109,-13.81
0.67116,-12.275
0.67123,-12.163
0.67131,-12.375
0.67138,-12.277
0.67145,-12.305
0.67153,-12.053
0.6716,-12.797
0.67167,-12.467
0.67175,-11.479
0.67182,-11.645
0.67189,-11.608
0.67196,-11.632
0.67204,-11.488
0.67211,-11.601
0.67218,-14.382
0.67226,-14.068
0.67233,-14.095
0.6724,-14.116
0.67248,-14.129
0.67255,-14.67
0.67262,-15.372
0.6727,-16.889
0.67277,-17.347
0.67284,-17.428
0.67292,-17.503
0.67299,-17.142
0.67306,-17.43
0.67314,-13.931
0.67321,-12.93
0.67328,-13.096
0.67336,-13.054
0.67343,-13.138
0.6735,-13.044
0.67358,-13.135
0.67365,-14.944
0.67372,-14.233
0.6738,-14.111
0.67387,-13.966
0.67394,-13.807
0.67402,-14.005
0.67409,-13.813
0.67416,-15.125
0.67424,-15.645
0.67431,-15.732
0.67438,-15.8
0.67446,-15.494
0.67453,-16.027
0.6746,-16.592
0.67467,-15.933
0.67475,-16.135
0.67482,-16.25
0.67489,-16.496
0.67497,-16.708
0.67504,-16.605
0.67511,-18.738
0.67519,-18.325
0.67526,-18.326
0.67533,-18.351
0.67541,-18.368
0.67548,-19.049
0.67555,-19.79
0.67563,-20.698
0.6757,-21.159
0.67577,-21.075
0.67585,-21.141
0.67592,-20.064
0.67599,-18.413
0.67607,-8.261
0.67614,-7.1239
0.67621,-7.1964
0.67629,-7.077
0.67636,-7.0822
0.67643,-6.9118
0.67651,-7.6717
0.67658,-14.02
0.67665,-14.522
0.67673,-15.038
0.6768,-15.375
0.67687,-15.704
0.67695,-16.825
0.67702,-21.5
0.67709,-26.415
0.67717,-27.137
0.67724,-27.511
0.67731,-27.865
0.67739,-27.687
0.67746,-28.596
0.67753,-24.517
0.6776,-23.367
0.67768,-23.021
0.67775,-22.632
0.67782,-22.398
0.6779,-21.894
0.67797,-19.899
0.67804,-19.923
0.67812,-20.075
0.67819,-20.283
0.67826,-20.459
0.67834,-20.337
0.67841,-21.339
0.67848,-10.143
0.67856,-9.0824
0.67863,-9.2341
0.6787,-9.1658
0.67878,-9.226
0.67885,-9.0376
0.67892,-10.096
0.679,-24.389
0.67907,-25.416
0.67914,-27.176
0.67922,-25.869
0.67929,-24.785
0.67936,-23.198
0.67944,-17.097
0.67951,-15.249
0.67958,-15.028
0.67966,-15.054
0.67973,-15.19
0.6798,-15.262
0.67988,-16.132
0.67995,-19.073
0.68002,-21.249
0.6801,-21.695
0.68017,-21.547
0.68024,-21.224
0.68031,-20.759
0.68039,-21.116
0.68046,-22.145
0.68053,-21.908
0.68061,-22.079
0.68068,-22.164
0.68075,-21.925
0.68083,-20.816
0.6809,-15.057
0.68097,-13.274
0.68105,-12.994
0.68112,-12.967
0.68119,-13.015
0.68127,-13.064
0.68134,-13.849
0.68141,-18.273
0.68149,-25.277
0.68156,-27.838
0.68163,-29.242
0.68171,-28.604
0.68178,-26.352
0.68185,-23.512
0.68193,-15.071
0.682,-14.024
0.68207,-14.099
0.68215,-14.009
0.68222,-14.037
0.68229,-13.932
0.68237,-13.792
0.68244,-16.49
0.68251,-16.428
0.68259,-16.473
0.68266,-16.405
0.68273,-16.291
0.68281,-16.966
0.68288,-15.24
0.68295,-15.029
0.68303,-15.303
0.6831,-15.322
0.68317,-15.513
0.68324,-15.389
0.68332,-16.534
0.68339,-22.289
0.68346,-20.508
0.68354,-20.3
0.68361,-19.833
0.68368,-19.136
0.68376,-17.838
0.68383,-13.18
0.6839,-11.898
0.68398,-11.708
0.68405,-11.712
0.68412,-11.802
0.6842,-11.853
0.68427,-12.798
0.68434,-12.657
0.68442,-12.854
0.68449,-13.166
0.68456,-13.016
0.68464,-12.947
0.68471,-12.492
0.68478,-12.5
0.68486,-9.4315
0.68493,-8.5071
0.685,-8.6568
0.68508,-8.6353
0.68515,-8.7102
0.68522,-8.6111
0.6853,-8.0777
0.68537,-9.6493
0.68544,-9.3301
0.68552,-9.3112
0.68559,-9.2612
0.68566,-9.2034
0.68574,-9.8328
0.68581,-13.245
0.68588,-17.537
0.68595,-18.752
0.68603,-19.452
0.6861,-20.209
0.68617,-20.267
0.68625,-21.75
0.68632,-20.087
0.68639,-18.794
0.68647,-18.803
0.68654,-18.497
0.68661,-17.938
0.68669,-16.955
0.68676,-13.622
0.68683,-12.807
0.68691,-12.63
0.68698,-12.626
0.68705,-12.748
0.68713,-12.876
0.6872,-13.766
0.68727,-17.125
0.68735,-20.111
0.68742,-20.907
0.68749,-21.01
0.68757,-20.947
0.68764,-20.831
0.68771,-21.255
0.68779,-18.208
0.68786,-17.038
0.68793,-17.04
0.68801,-16.95
0.68808,-16.767
0.68815,-16.356
0.68823,-14.468
0.6883,-14.561
0.68837,-14.524
0.68845,-14.576
0.68852,-14.65
0.68859,-14.721
0.68867,-15.55
0.68874,-20.49
0.68881,-28.167
0.68888,-28.796
0.68896,-28.681
0.68903,-28.251
0.6891,-25.988
0.68918,-22.14
0.68925,-13.957
0.68932,-13.043
0.6894,-13.214
0.68947,-13.174
0.68954,-13.235
0.68962,-13.143
0.68969,-13.136
0.68976,-15.707
0.68984,-15.12
0.68991,-14.95
0.68998,-14.866
0.69006,-14.815
0.69013,-15.389
0.6902,-18.213
0.69028,-21.239
0.69035,-22.89
0.69042,-23.557
0.6905,-23.66
0.69057,-22.366
0.69064,-19.602
0.69072,-14.913
0.69079,-14.146
0.69086,-14.225
0.69094,-14.153
0.69101,-13.933
0.69108,-13.428
0.69116,-9.2999
0.69123,-7.7895
0.6913,-7.4706
0.69138,-7.4226
0.69145,-7.439
0.69152,-7.4158
0.69159,-8.0883
0.69167,-9.3434
0.69174,-10.749
0.69181,-11.229
0.69189,-11.323
0.69196,-11.447
0.69203,-11.341
0.69211,-12.475
0.69218,-24.681
0.69225,-23.504
0.69233,-23.875
0.6924,-23.751
0.69247,-23.678
0.69255,-23.593
0.69262,-23.225
0.69269,-24.167
0.69277,-23.452
0.69284,-23.408
0.69291,-23.227
0.69299,-23.025
0.69306,-23.449
0.69313,-17.682
0.69321,-17.011
0.69328,-17.184
0.69335,-17.084
0.69343,-17.102
0.6935,-16.809
0.69357,-17.218
0.69365,-16.936
0.69372,-16.081
0.69379,-16.276
0.69387,-16.257
0.69394,-16.211
0.69401,-16.004
0.69409,-14.318
0.69416,-14.614
0.69423,-14.426
0.69431,-14.411
0.69438,-14.399
0.69445,-14.396
0.69452,-15.164
0.6946,-17.043
0.69467,-18.324
0.69474,-18.632
0.69482,-18.654
0.69489,-18.823
0.69496,-18.347
0.69504,-17.835
0.69511,-13.022
0.69518,-12.048
0.69526,-12.184
0.69533,-12.125
0.6954,-12.199
0.69548,-12.167
0.69555,-13.331
0.69562,-20.882
0.6957,-20.734
0.69577,-20.85
0.69584,-20.493
0.69592,-20.142
0.69599,-20.201
0.69606,-11.437
0.69614,-10.574
0.69621,-10.765
0.69628,-10.69
0.69636,-10.751
0.69643,-10.471
0.6965,-11.01
0.69658,-10.571
0.69665,-9.6001
0.69672,-9.7407
0.6968,-9.6964
0.69687,-9.7219
0.69694,-9.5853
0.69702,-8.9534
0.69709,-10.343
0.69716,-10.088
0.69723,-10.049
0.69731,-10.048
0.69738,-10.022
0.69745,-10.825
0.69753,-9.7153
0.6976,-9.7776
0.69767,-10.067
0.69775,-10.046
0.69782,-10.108
0.69789,-9.825
0.69797,-10.434
0.69804,-9.905
0.69811,-8.8959
0.69819,-9.0374
0.69826,-8.9924
0.69833,-9.0543
0.69841,-9.0011
0.69848,-10.221
0.69855,-20.537
0.69863,-22.127
0.6987,-23.179
0.69877,-23.571
0.69885,-23.145
0.69892,-23.762
0.69899,-9.3874
0.69907,-8.3546
0.69914,-8.5563
0.69921,-8.4926
0.69929,-8.5637
0.69936,-8.3831
0.69943,-9.4602
0.69951,-23.575
0.69958,-21.94
0.69965,-22.431
0.69973,-22.224
0.6998,-21.988
0.69987,-20.586
0.69995,-14.978
0.70002,-12.933
0.70009,-12.499
0.70016,-12.426
0.70024,-12.341
0.70031,-12.29
0.70038,-12.915
0.70046,-15.304
0.70053,-18.056
0.7006,-18.846
0.70068,-19.098
0.70075,-19.442
0.70082,-19.235
0.7009,-18.75
0.70097,-13.242
0.70104,-12.26
0.70112,-12.388
0.70119,-12.336
0.70126,-12.376
0.70134,-12.296
0.70141,-12.729
0.70148,-17.531
0.70156,-17.686
0.70163,-17.783
0.7017,-17.996
0.70178,-18.014
0.70185,-19.129
0.70192,-14.227
0.702,-13.232
0.70207,-13.367
0.70214,-13.237
0.70222,-13.147
0.70229,-12.737
0.70236,-12.513
0.70244,-8.035
0.70251,-7.027
0.70258,-7.1164
0.70266,-7.0042
0.70273,-6.9724
0.7028,-6.7489
0.70287,-6.0439
0.70295,-7.4167
0.70302,-7.2436
0.70309,-7.2919
0.70317,-7.3798
0.70324,-7.422
0.70331,-8.2112
0.70339,-12.593
0.70346,-19.088
0.70353,-21.51
0.70361,-22.872
0.70368,-23.54
0.70375,-23.691
0.70383,-23.23
0.7039,-21.336
0.70397,-20.715
0.70405,-20.945
0.70412,-20.889
0.70419,-20.663
0.70427,-20.18
0.70434,-17.088
0.70441,-15.64
0.70449,-15.174
0.70456,-15.069
0.70463,-15.074
0.70471,-14.946
0.70478,-16.038
0.70485,-6.2492
0.70493,-5.2999
0.705,-5.4916
0.70507,-5.4214
0.70515,-5.4652
0.70522,-5.2229
0.70529,-6.0961
0.70537,-10.363
0.70544,-9.4117
0.70551,-9.5999
0.70559,-9.5849
0.70566,-9.7098
0.70573,-9.715
0.7058,-10.391
0.70588,-15.122
0.70595,-15.04
0.70602,-14.981
0.7061,-14.964
0.70617,-14.833
0.70624,-15.319
0.70632,-14.325
0.70639,-14.596
0.70646,-15.019
0.70654,-15.069
0.70661,-15.194
0.70668,-15.021
0.70676,-15.44
0.70683,-11.126
0.7069,-9.8896
0.70698,-9.9028
0.70705,-9.7308
0.70712,-9.6017
0.7072,-9.2444
0.70727,-8.5275
0.70734,-10.052
0.70742,-10.1
0.70749,-10.207
0.70756,-10.352
0.70764,-10.487
0.70771,-11.477
0.70778,-12.023
0.70786,-12.483
0.70793,-12.819
0.708,-12.819
0.70808,-12.921
0.70815,-12.692
0.70822,-13.505
0.7083,-13.425
0.70837,-12.331
0.70844,-12.371
0.70851,-12.227
0.70859,-12.145
0.70866,-11.863
0.70873,-10.866
0.70881,-12.063
0.70888,-11.92
0.70895,-11.97
0.70903,-12.024
0.7091,-12.01
0.70917,-12.842
0.70925,-10.765
0.70932,-10.507
0.70939,-10.794
0.70947,-10.761
0.70954,-10.872
0.70961,-10.616
0.70969,-11.267
0.70976,-9.4323
0.70983,-8.2203
0.70991,-8.2393
0.70998,-8.0987
0.71005,-8.0877
0.71013,-7.9239
0.7102,-8.573
0.71027,-13.993
0.71035,-14.823
0.71042,-15.477
0.71049,-15.925
0.71057,-16.148
0.71064,-17.476
0.71071,-11.549
0.71079,-10.648
0.71086,-10.843
0.71093,-10.78
0.71101,-10.851
0.71108,-10.678
0.71115,-11.595
0.71123,-17.532
0.7113,-16.568
0.71137,-16.71
0.71144,-16.607
0.71152,-16.55
0.71159,-16.327
0.71166,-14.044
0.71174,-13.491
0.71181,-13.129
0.71188,-13.102
0.71196,-13.103
0.71203,-13.046
0.7121,-13.76
0.71218,-13.501
0.71225,-13.856
0.71232,-14.114
0.7124,-14.06
0.71247,-14.093
0.71254,-13.777
0.71262,-14.363
0.71269,-16.973
0.71276,-16.532
0.71284,-16.927
0.71291,-16.943
0.71298,-17.166
0.71306,-17.321
0.71313,-17.726
0.7132,-19.097
0.71328,-18.263
0.71335,-18.096
0.71342,-17.908
0.7135,-17.717
0.71357,-17.879
0.71364,-15.884
0.71372,-16.242
0.71379,-16.589
0.71386,-16.606
0.71394,-16.567
0.71401,-16.259
0.71408,-15.967
0.71415,-12.297
0.71423,-11.368
0.7143,-11.491
0.71437,-11.449
0.71445,-11.548
0.71452,-11.521
0.71459,-12.732
0.71467,-20.845
0.71474,-20.947
0.71481,-21.279
0.71489,-21.433
0.71496,-21.273
0.71503,-21.974
0.71511,-15.59
0.71518,-14.763
0.71525,-15.003
0.71533,-14.924
0.7154,-14.949
0.71547,-14.715
0.71555,-15.645
0.71562,-20.982
0.71569,-19.873
0.71577,-19.342
0.71584,-18.367
0.71591,-16.839
0.71599,-14.428
0.71606,-6.0736
0.71613,-3.9716
0.71621,-3.6873
0.71628,-3.6385
0.71635,-3.6549
0.71643,-3.6245
0.7165,-4.3708
0.71657,-7.3777
0.71665,-10.163
0.71672,-10.967
0.71679,-11.274
0.71687,-11.527
0.71694,-11.383
0.71701,-12.003
0.71708,-12.721
0.71716,-11.695
0.71723,-11.799
0.7173,-11.741
0.71738,-11.761
0.71745,-11.682
0.71752,-9.9281
0.7176,-9.6913
0.71767,-9.2893
0.71774,-9.1823
0.71782,-9.1183
0.71789,-9.0034
0.71796,-9.519
0.71804,-11.667
0.71811,-14.002
0.71818,-14.59
0.71826,-14.662
0.71833,-14.549
0.7184,-13.998
0.71848,-13.134
0.71855,-9.9092
0.71862,-9.2309
0.7187,-9.4591
0.71877,-9.5077
0.71884,-9.6203
0.71892,-9.5935
0.71899,-7.6582
0.71906,-7.5393
0.71914,-7.2262
0.71921,-7.1563
0.71928,-7.1547
0.71936,-7.0997
0.71943,-7.7989
0.7195,-12.043
0.71958,-17.683
0.71965,-19.262
0.71972,-20.444
0.71979,-20.86
0.71987,-20.617
0.71994,-19.883
0.72001,-17.202
0.72009,-16.644
0.72016,-16.915
0.72023,-16.955
0.72031,-17.104
0.72038,-17.289
0.72045,-18.768
0.72053,-27.608
0.7206,-28.831
0.72067,-28.85
0.72075,-29.651
0.72082,-26.92
0.72089,-32.891
0.72097,-7.3396
0.72104,-6.2297
0.72111,-6.3996
0.72119,-6.3071
0.72126,-6.3499
0.72133,-6.0775
0.72141,-6.8324
0.72148,-9.1003
0.72155,-8.1259
0.72163,-8.2955
0.7217,-8.249
0.72177,-8.3364
0.72185,-8.3649
0.72192,-9.5321
0.72199,-17.672
0.72207,-18.077
0.72214,-18.399
0.72221,-18.42
0.72229,-18.105
0.72236,-19.149
0.72243,-8.2348
0.72251,-7.2437
0.72258,-7.4508
0.72265,-7.3961
0.72272,-7.4781
0.7228,-7.2783
0.72287,-8.2929
0.72294,-19.442
0.72302,-18.253
0.72309,-18.553
0.72316,-18.418
0.72324,-18.126
0.72331,-17.627
0.72338,-12.554
0.72346,-10.955
0.72353,-10.647
0.7236,-10.55
0.72368,-10.535
0.72375,-10.471
0.72382,-11.134
0.7239,-12.643
0.72397,-13.844
0.72404,-14.333
0.72412,-14.3
0.72419,-14.349
0.72426,-13.834
0.72434,-13.281
0.72441,-8.8349
0.72448,-7.9013
0.72456,-8.0306
0.72463,-7.9993
0.7247,-8.0591
0.72478,-8.0495
0.72485,-8.765
0.72492,-13.451
0.725,-13.17
0.72507,-13.156
0.72514,-13.093
0.72522,-12.929
0.72529,-13.399
0.72536,-9.9714
0.72543,-9.6186
0.72551,-9.8906
0.72558,-9.8541
0.72565,-9.9212
0.72573,-9.5732
0.7258,-9.4933
0.72587,-6.5957
0.72595,-5.6018
0.72602,-5.6985
0.72609,-5.6217
0.72617,-5.6632
0.72624,-5.6324
0.72631,-6.6411
0.72639,-12.914
0.72646,-13.339
0.72653,-13.748
0.72661,-14.033
0.72668,-14.198
0.72675,-15.298
0.72683,-11.471
0.7269,-10.946
0.72697,-11.16
0.72705,-11.115
0.72712,-11.18
0.72719,-10.968
0.72727,-11.962
0.72734,-18.368
0.72741,-17.292
0.72749,-17.493
0.72756,-17.299
0.72763,-17.221
0.72771,-16.947
0.72778,-15.543
0.72785,-16.464
0.72793,-16.405
0.728,-16.409
0.72807,-16.468
0.72815,-16.391
0.72822,-17.168
0.72829,-15.978
0.72836,-15.712
0.72844,-16.002
0.72851,-16.006
0.72858,-16.128
0.72866,-15.963
0.72873,-16.362
0.7288,-14.533
0.72888,-13.444
0.72895,-13.451
0.72902,-13.263
0.7291,-13.158
0.72917,-12.846
0.72924,-11.303
0.72932,-11.932
0.72939,-11.848
0.72946,-11.892
0.72954,-12.006
0.72961,-12.034
0.72968,-12.948
0.72976,-18.047
0.72983,-22.708
0.7299,-24.548
0.72998,-25.352
0.73005,-25.802
0.73012,-25.012
0.7302,-23.792
0.73027,-13.362
0.73034,-12.135
0.73042,-12.082
0.73049,-11.896
0.73056,-11.8
0.73064,-11.516
0.73071,-10.721
0.73078,-12.335
0.73086,-12.372
0.73093,-12.491
0.731,-12.605
0.73107,-12.66
0.73115,-13.468
0.73122,-16.988
0.73129,-19.288
0.73137,-19.932
0.73144,-20.035
0.73151,-19.753
0.73159,-19.261
0.73166,-18.047
0.73173,-13.968
0.73181,-13.258
0.73188,-13.449
0.73195,-13.484
0.73203,-13.652
0.7321,-13.757
0.73217,-14.988
0.73225,-21.365
0.73232,-20.85
0.73239,-20.873
0.73247,-20.809
0.73254,-20.667
0.73261,-21.413
0.73269,-15.588
0.73276,-14.915
0.73283,-15.076
0.73291,-14.935
0.73298,-14.977
0.73305,-14.63
0.73313,-14.745
0.7332,-12.542
0.73327,-11.523
0.73335,-11.656
0.73342,-11.61
0.73349,-11.656
0.73357,-11.653
0.73364,-12.237
0.73371,-16.362
0.73379,-16.318
0.73386,-16.281
0.73393,-16.291
0.734,-16.023
0.73408,-16.381
0.73415,-13.786
0.73422,-13.583
0.7343,-13.851
0.73437,-13.836
0.73444,-13.874
0.73452,-13.676
0.73459,-13.926
0.73466,-14.094
0.73474,-13.194
0.73481,-13.289
0.73488,-13.17
0.73496,-13.152
0.73503,-12.972
0.7351,-11.728
0.73518,-12.341
0.73525,-12.293
0.73532,-12.325
0.7354,-12.436
0.73547,-12.459
0.73554,-13.462
0.73562,-16.147
0.73569,-17.519
0.73576,-17.998
0.73584,-18.047
0.73591,-18.096
0.73598,-17.785
0.73606,-18.354
0.73613,-16.295
0.7362,-15.196
0.73628,-15.295
0.73635,-15.211
0.73642,-15.234
0.7365,-15.125
0.73657,-15.578
0.73664,-20.865
0.73671,-21.321
0.73679,-21.544
0.73686,-21.805
0.73693,-21.921
0.73701,-23.107
0.73708,-21.993
0.73715,-21.102
0.73723,-21.298
0.7373,-21.18
0.73737,-21.223
0.73745,-21.053
0.73752,-21.95
0.73759,-25.233
0.73767,-24.173
0.73774,-24.201
0.73781,-23.892
0.73789,-23.373
0.73796,-22.366
0.73803,-18.098
0.73811,-17.004
0.73818,-16.829
0.73825,-16.827
0.73833,-16.913
0.7384,-16.924
0.73847,-17.843
0.73855,-17.853
0.73862,-18.05
0.73869,-18.36
0.73877,-18.24
0.73884,-18.263
0.73891,-18.05
0.73899,-18.669
0.73906,-19.421
0.73913,-18.454
0.73921,-18.599
0.73928,-18.652
0.73935,-18.731
0.73943,-18.617
0.7395,-17.821
0.73957,-19.039
0.73964,-18.767
0.73972,-18.699
0.73979,-18.608
0.73986,-18.446
0.73994,-18.926
0.74001,-20.382
0.74008,-21.269
0.74016,-21.309
0.74023,-21.158
0.7403,-21.101
0.74038,-20.383
0.74045,-17.713
0.74052,-11.223
0.7406,-10.295
0.74067,-10.407
0.74074,-10.377
0.74082,-10.398
0.74089,-10.337
0.74096,-10.249
0.74104,-12.478
0.74111,-12.29
0.74118,-12.237
0.74126,-12.185
0.74133,-12.139
0.7414,-12.799
0.74148,-14.812
0.74155,-16.523
0.74162,-17.084
0.7417,-17.274
0.74177,-17.199
0.74184,-16.654
0.74192,-15.518
0.74199,-10.41
0.74206,-9.5129
0.74214,-9.6406
0.74221,-9.595
0.74228,-9.685
0.74235,-9.6987
0.74243,-11.158
0.7425,-23.609
0.74257,-24.451
0.74265,-26.636
0.74272,-28.096
0.74279,-29.16
0.74287,-28.785
0.74294,-28.74
0.74301,-30.37
0.74309,-31.114
0.74316,-31.473
0.74323,-31.25
0.74331,-29.829
0.74338,-25.245
0.74345,-17.393
0.74353,-16.294
0.7436,-16.293
0.74367,-16.176
0.74375,-16.005
0.74382,-15.693
0.74389,-14.761
0.74397,-15.785
0.74404,-15.739
0.74411,-15.766
0.74419,-15.834
0.74426,-15.971
0.74433,-16.852
0.74441,-15.827
0.74448,-15.738
0.74455,-16.041
0.74463,-16.01
0.7447,-16.119
0.74477,-15.839
0.74485,-16.496
0.74492,-16.96
0.74499,-15.938
0.74507,-15.997
0.74514,-15.787
0.74521,-15.636
0.74528,-15.443
0.74536,-12.587
0.74543,-12.248
0.7455,-12.127
0.74558,-12.127
0.74565,-12.153
0.74572,-12.089
0.7458,-12.832
0.74587,-14.141
0.74594,-14.649
0.74602,-14.925
0.74609,-14.952
0.74616,-15.057
0.74624,-14.904
0.74631,-15.879
0.74638,-18.743
0.74646,-18.013
0.74653,-18.203
0.7466,-18.191
0.74668,-18.105
0.74675,-17.66
0.74682,-15.781
0.7469,-16.144
0.74697,-15.97
0.74704,-15.953
0.74712,-16.045
0.74719,-16.157
0.74726,-17.058
0.74734,-18.148
0.74741,-18.755
0.74748,-19.083
0.74756,-19.043
0.74763,-19
0.7477,-18.719
0.74778,-19.307
0.74785,-19.869
0.74792,-18.859
0.74799,-18.989
0.74807,-18.931
0.74814,-19.05
0.74821,-19.041
0.74829,-17.239
0.74836,-16.797
0.74843,-16.517
0.74851,-16.447
0.74858,-16.379
0.74865,-16.28
0.74873,-16.694
0.7488,-16.806
0.74887,-17.635
0.74895,-17.782
0.74902,-17.805
0.74909,-17.857
0.74917,-17.329
0.74924,-17.487
0.74931,-12.737
0.74939,-11.783
0.74946,-11.897
0.74953,-11.765
0.74961,-11.722
0.74968,-11.498
0.74975,-11.159
0.74983,-13.796
0.7499,-13.719
0.74997,-13.861
0.75005,-14.046
0.75012,-14.174
0.75019,-15.163
0.75027,-13.169
0.75034,-12.667
0.75041,-12.92
0.75049,-12.827
0.75056,-12.863
0.75063,-12.523
0.7507,-12.594
0.75078,-10.535
0.75085,-9.5721
0.75092,-9.6878
0.751,-9.6371
0.75107,-9.6832
0.75114,-9.6916
0.75122,-10.254
0.75129,-14.269
0.75136,-14.26
0.75144,-14.348
0.75151,-14.394
0.75158,-14.337
0.75166,-15.054
0.75173,-15.801
0.7518,-16.602
0.75188,-16.961
0.75195,-17.017
0.75202,-17.126
0.7521,-16.796
0.75217,-17.422
0.75224,-14.596
0.75232,-13.418
0.75239,-13.41
0.75246,-13.189
0.75254,-13.041
0.75261,-12.722
0.75268,-10.958
0.75276,-11.387
0.75283,-11.322
0.7529,-11.379
0.75298,-11.486
0.75305,-11.518
0.75312,-12.345
0.7532,-15.102
0.75327,-16.877
0.75334,-17.288
0.75342,-17.395
0.75349,-17.484
0.75356,-17.345
0.75363,-18.053
0.75371,-21.153
0.75378,-20.443
0.75385,-20.638
0.75393,-20.618
0.754,-20.729
0.75407,-20.7
0.75415,-22.199
0.75422,-28.452
0.75429,-28.658
0.75437,-29.369
0.75444,-29.258
0.75451,-29.104
0.75459,-28.341
0.75466,-23.399
0.75473,-22.783
0.75481,-22.615
0.75488,-22.459
0.75495,-22.015
0.75503,-21.041
0.7551,-19.425
0.75517,-15.548
0.75525,-14.778
0.75532,-14.898
0.75539,-14.861
0.75547,-14.96
0.75554,-15.156
0.75561,-13.876
0.75569,-14.623
0.75576,-14.381
0.75583,-14.295
0.75591,-14.34
0.75598,-14.225
0.75605,-14.957
0.75613,-16.312
0.7562,-16.823
0.75627,-17.442
0.75634,-17.446
0.75642,-17.484
0.75649,-17.149
0.75656,-16.672
0.75664,-14.685
0.75671,-13.855
0.75678,-14.001
0.75686,-14.002
0.75693,-14.031
0.757,-14.125
0.75708,-13.396
0.75715,-14.367
0.75722,-14.095
0.7573,-14.018
0.75737,-13.985
0.75744,-13.895
0.75752,-14.557
0.75759,-14.784
0.75766,-15.149
0.75774,-15.403
0.75781,-15.369
0.75788,-15.429
0.75796,-15.131
0.75803,-15.589
0.7581,-16.868
0.75818,-16.249
0.75825,-16.472
0.75832,-16.483
0.7584,-16.609
0.75847,-16.763
0.75854,-17.764
0.75862,-23.298
0.75869,-23.407
0.75876,-23.502
0.75884,-23.692
0.75891,-23.601
0.75898,-24.104
0.75906,-21.08
0.75913,-20.63
0.7592,-20.893
0.75927,-20.894
0.75935,-20.934
0.75942,-20.602
0.75949,-21.173
0.75957,-21.937
0.75964,-20.959
0.75971,-21.046
0.75979,-20.934
0.75986,-20.994
0.75993,-20.792
0.76001,-17.893
0.76008,-17.688
0.76015,-17.531
0.76023,-17.463
0.7603,-17.484
0.76037,-17.383
0.76045,-18.255
0.76052,-20.475
0.76059,-21.306
0.76067,-21.807
0.76074,-21.825
0.76081,-21.908
0.76089,-21.691
0.76096,-22.379
0.76103,-22.524
0.76111,-21.564
0.76118,-21.637
0.76125,-21.383
0.76133,-21.153
0.7614,-20.494
0.76147,-17.055
0.76155,-16.822
0.76162,-16.856
0.76169,-16.904
0.76177,-17.029
0.76184,-16.997
0.76191,-18.18
0.76198,-16.097
0.76206,-15.438
0.76213,-15.682
0.7622,-15.614
0.76228,-15.703
0.76235,-15.476
0.76242,-16.32
0.7625,-18.151
0.76257,-16.881
0.76264,-16.898
0.76272,-16.707
0.76279,-16.576
0.76286,-16.148
0.76294,-14.193
0.76301,-14.907
0.76308,-14.956
0.76316,-14.981
0.76323,-15.081
0.7633,-15.086
0.76338,-16.26
0.76345,-16.453
0.76352,-16.071
0.7636,-16.411
0.76367,-16.339
0.76374,-16.422
0.76382,-16.174
0.76389,-16.93
0.76396,-23.337
0.76404,-22.774
0.76411,-23.038
0.76418,-23.081
0.76426,-23.236
0.76433,-23.55
0.7644,-23.402
0.76448,-24.406
0.76455,-24.189
0.76462,-24.221
0.7647,-24.325
0.76477,-24.235
0.76484,-25.024
0.76491,-22.084
0.76499,-21.597
0.76506,-21.835
0.76513,-21.777
0.76521,-21.652
0.76528,-21.133
0.76535,-20.248
0.76543,-15.86
0.7655,-14.842
0.76557,-14.922
0.76565,-14.862
0.76572,-14.882
0.76579,-14.888
0.76587,-15.584
0.76594,-20.159
0.76601,-20.322
0.76609,-20.371
0.76616,-20.538
0.76623,-20.545
0.76631,-21.238
0.76638,-18.101
0.76645,-17.643
0.76653,-17.979
0.7666,-17.943
0.76667,-18.025
0.76675,-17.817
0.76682,-18.286
0.76689,-16.785
0.76697,-15.575
0.76704,-15.538
0.76711,-15.336
0.76719,-15.176
0.76726,-14.912
0.76733,-14.008
0.76741,-15.548
0.76748,-15.783
0.76755,-15.953
0.76762,-16.176
0.7677,-16.3
0.76777,-17.447
0.76784,-18.853
0.76792,-18.805
0.76799,-19.053
0.76806,-18.989
0.76814,-19.074
0.76821,-18.864
0.76828,-19.83
0.76836,-24.319
0.76843,-22.661
0.7685,-22.383
0.76858,-22.149
0.76865,-21.708
0.76872,-20.948
0.7688,-17.68
0.76887,-17.111
0.76894,-17.136
0.76902,-17.175
0.76909,-17.261
0.76916,-17.29
0.76924,-18.457
0.76931,-12.736
0.76938,-11.901
0.76946,-12.097
0.76953,-12.021
0.7696,-12.073
0.76968,-11.846
0.76975,-12.795
0.76982,-23.082
0.7699,-22.594
0.76997,-23.183
0.77004,-23.249
0.77012,-23.041
0.77019,-21.924
0.77026,-14.957
0.77034,-13.315
0.77041,-13.121
0.77048,-13.074
0.77055,-13.1
0.77063,-13.057
0.7707,-13.93
0.77077,-18.288
0.77085,-21.866
0.77092,-22.854
0.77099,-23.148
0.77107,-23.401
0.77114,-22.998
0.77121,-22.376
0.77129,-16.784
0.77136,-15.571
0.77143,-15.559
0.77151,-15.394
0.77158,-15.357
0.77165,-15.174
0.77173,-14.924
0.7718,-17.559
0.77187,-17.92
0.77195,-18.071
0.77202,-18.28
0.77209,-18.303
0.77217,-19.555
0.77224,-15.974
0.77231,-15.188
0.77239,-15.427
0.77246,-15.381
0.77253,-15.454
0.77261,-15.203
0.77268,-16.017
0.77275,-20.034
0.77283,-19.065
0.7729,-19.217
0.77297,-19.168
0.77305,-19.202
0.77312,-19.209
0.77319,-20.175
0.77326,-25.065
0.77334,-24.916
0.77341,-24.991
0.77348,-24.875
0.77356,-24.951
0.77363,-25.474
0.7737,-20.624
0.77378,-20.113
0.77385,-20.265
0.77392,-20.145
0.774,-20.048
0.77407,-19.525
0.77414,-18.762
0.77422,-16.297
0.77429,-15.434
0.77436,-15.499
0.77444,-15.493
0.77451,-15.551
0.77458,-15.654
0.77466,-15.655
0.77473,-17.676
0.7748,-17.666
0.77488,-17.707
0.77495,-17.724
0.77502,-17.647
0.7751,-18.503
0.77517,-13.733
0.77524,-13.059
0.77532,-13.262
0.77539,-13.195
0.77546,-13.246
0.77554,-12.994
0.77561,-13.799
0.77568,-19.652
0.77576,-18.809
0.77583,-19.022
0.7759,-19.022
0.77598,-19.138
0.77605,-19.361
0.77612,-19.984
0.77619,-23.665
0.77627,-24.069
0.77634,-24.197
0.77641,-24.354
0.77649,-24.126
0.77656,-25.679
0.77663,-14.983
0.77671,-13.951
0.77678,-14.162
0.77685,-14.092
0.77693,-14.161
0.777,-13.942
0.77707,-14.901
0.77715,-23.442
0.77722,-22.098
0.77729,-22.238
0.77737,-22.177
0.77744,-22.244
0.77751,-22.372
0.77759,-23.732
0.77766,-29.056
0.77773,-29.234
0.77781,-29.143
0.77788,-29.005
0.77795,-28.263
0.77803,-30.169
0.7781,-14.037
0.77817,-13.028
0.77825,-13.251
0.77832,-13.181
0.77839,-13.257
0.77847,-13.042
0.77854,-14.114
0.77861,-29.776
0.77869,-27.122
0.77876,-27.788
0.77883,-27.722
0.7789,-27.648
0.77898,-27.107
0.77905,-22.225
0.77912,-21.191
0.7792,-20.986
0.77927,-20.865
0.77934,-20.857
0.77942,-20.729
0.77949,-21.611
0.77956,-16.535
0.77964,-15.801
0.77971,-16.035
0.77978,-15.983
0.77986,-16.046
0.77993,-15.832
0.78,-16.802
0.78008,-23.943
0.78015,-22.763
0.78022,-22.812
0.7803,-22.732
0.78037,-22.633
0.78044,-22.322
0.78052,-19.773
0.78059,-19.884
0.78066,-19.91
0.78074,-19.954
0.78081,-20.07
0.78088,-20.087
0.78096,-21.23
0.78103,-18.533
0.7811,-17.836
0.78118,-18.091
0.78125,-18.026
0.78132,-18.08
0.7814,-17.756
0.78147,-17.751
0.78154,-16.043
0.78162,-14.921
0.78169,-14.869
0.78176,-14.678
0.78183,-14.57
0.78191,-14.409
0.78198,-13.869
0.78205,-15.648
0.78213,-15.9
0.7822,-16.101
0.78227,-16.345
0.78235,-16.441
0.78242,-17.611
0.78249,-18.195
0.78257,-17.975
0.78264,-18.262
0.78271,-18.18
0.78279,-18.216
0.78286,-17.905
0.78293,-18.01
0.78301,-16.237
0.78308,-15.086
0.78315,-15.055
0.78323,-14.933
0.7833,-14.847
0.78337,-14.674
0.78345,-14.037
0.78352,-15.881
0.78359,-16.201
0.78367,-16.361
0.78374,-16.534
0.78381,-16.627
0.78389,-17.817
0.78396,-17.789
0.78403,-17.343
0.78411,-17.594
0.78418,-17.471
0.78425,-17.506
0.78433,-17.112
0.7844,-17.19
0.78447,-16.132
0.78454,-15.186
0.78462,-15.309
0.78469,-15.274
0.78476,-15.327
0.78484,-15.35
0.78491,-15.343
0.78498,-17.849
0.78506,-17.688
0.78513,-17.657
0.7852,-17.661
0.78528,-17.479
0.78535,-18.367
0.78542,-13.759
0.7855,-13.098
0.78557,-13.345
0.78564,-13.291
0.78572,-13.355
0.78579,-13.117
0.78586,-13.81
0.78594,-17.653
0.78601,-16.746
0.78608,-16.922
0.78616,-16.874
0.78623,-16.964
0.7863,-17.126
0.78638,-17.421
0.78645,-20.049
0.78652,-19.778
0.7866,-19.686
0.78667,-19.696
0.78674,-19.513
0.78682,-20.155
0.78689,-16.397
0.78696,-15.872
0.78704,-16.151
0.78711,-16.112
0.78718,-16.202
0.78726,-16.012
0.78733,-16.978
0.7874,-22.065
0.78747,-20.785
0.78755,-20.705
0.78762,-20.478
0.78769,-20.17
0.78777,-19.662
0.78784,-15.971
0.78791,-15.66
0.78799,-15.708
0.78806,-15.733
0.78813,-15.823
0.78821,-15.828
0.78828,-16.866
0.78835,-20.76
0.78843,-21.371
0.7885,-21.862
0.78857,-21.775
0.78865,-21.733
0.78872,-21.245
0.78879,-21.164
0.78887,-21.844
0.78894,-21.269
0.78901,-21.356
0.78909,-21.444
0.78916,-21.496
0.78923,-21.794
0.78931,-20.556
0.78938,-21.081
0.78945,-21.102
0.78953,-21.132
0.7896,-21.237
0.78967,-21.229
0.78975,-22.211
0.78982,-18.804
0.78989,-18.123
0.78997,-18.342
0.79004,-18.261
0.79011,-18.323
0.79018,-18.06
0.79026,-18.724
0.79033,-21.313
0.7904,-20.22
0.79048,-20.279
0.79055,-20.231
0.79062,-20.271
0.7907,-20.329
0.79077,-21.242
0.79084,-25.84
0.79092,-26.317
0.79099,-26.299
0.79106,-26.253
0.79114,-26.014
0.79121,-26.984
0.79128,-16.937
0.79136,-16.006
0.79143,-16.228
0.7915,-16.186
0.79158,-16.25
0.79165,-16.031
0.79172,-16.817
0.7918,-23.17
0.79187,-22.325
0.79194,-22.517
0.79202,-22.434
0.79209,-22.228
0.79216,-22.255
0.79224,-20.01
0.79231,-19.806
0.79238,-19.642
0.79246,-19.538
0.79253,-19.571
0.7926,-19.455
0.79268,-20.549
0.79275,-13.128
0.79282,-12.221
0.7929,-12.448
0.79297,-12.387
0.79304,-12.458
0.79311,-12.201
0.79319,-13.01
0.79326,-18.363
0.79333,-17.343
0.79341,-17.511
0.79348,-17.454
0.79355,-17.545
0.79363,-17.731
0.7937,-18.343
0.79377,-21.683
0.79385,-21.55
0.79392,-21.438
0.79399,-21.459
0.79407,-21.314
0.79414,-21.945
0.79421,-19.616
0.79429,-19.324
0.79436,-19.589
0.79443,-19.575
0.79451,-19.624
0.79458,-19.429
0.79465,-20.328
0.79473,-25.971
0.7948,-25.242
0.79487,-25.547
0.79495,-25.501
0.79502,-25.474
0.79509,-25.054
0.79517,-19.441
0.79524,-18.465
0.79531,-18.437
0.79539,-18.336
0.79546,-18.355
0.79553,-18.198
0.79561,-19.147
0.79568,-16.373
0.79575,-15.68
0.79582,-15.905
0.7959,-15.752
0.79597,-15.71
0.79604,-14.964
0.79612,-14.498
0.79619,-12.538
0.79626,-11.509
0.79634,-11.422
0.79641,-11.382
0.79648,-10.985
0.79656,-10.713
0.79663,-11.547
0.7967,-14.826
0.79678,-14.92
0.79685,-15.037
0.79692,-15.328
0.797,-17.22
0.79707,-19.476
0.79714,-15.623
0.79722,-15.211
0.79729,-16.033
0.79736,-16.094
0.79744,-16.262
0.79751,-16.059
0.79758,-17.127
0.79766,-41.698
0.79773,-34.791
0.7978,-36.485
0.79788,-36.076
0.79795,-37.104
0.79802,-34.41
0.7981,-26.578
0.79817,-24.4
0.79824,-23.845
0.79832,-23.53
0.79839,-23.443
0.79846,-23.312
0.79854,-24.038
0.79861,-20.512
0.79868,-20.016
0.79875,-20.284
0.79883,-20.167
0.7989,-20.066
0.79897,-19.311
0.79905,-18.122
0.79912,-14.08
0.79919,-13.122
0.79927,-13.168
0.79934,-13.099
0.79941,-13.097
0.79949,-13.128
0.79956,-13.637
0.79963,-17.795
0.79971,-18.313
0.79978,-18.57
0.79985,-17.487
0.79993,-16.23
0.8,-16.544
0.80007,-15.558
0.80015,-15.023
0.80022,-15.125
0.80029,-15.24
0.80037,-16.307
0.80044,-17.129
0.80051,-17.849
0.80059,-18.323
0.80066,-17.268
0.80073,-17.285
0.80081,-17.121
0.80088,-17.047
0.80095,-16.801
0.80103,-16.225
0.8011,-18.316
0.80117,-18.567
0.80125,-18.753
0.80132,-18.933
0.80139,-19.004
0.80146,-20.209
0.80154,-19.883
0.80161,-19.413
0.80168,-19.62
0.80176,-19.57
0.80183,-19.656
0.8019,-19.433
0.80198,-20.447
0.80205,-27.92
0.80212,-26.348
0.8022,-26.359
0.80227,-26.021
0.80234,-25.914
0.80242,-25.377
0.80249,-23.788
0.80256,-23.874
0.80264,-23.963
0.80271,-24.039
0.80278,-24.222
0.80286,-24.436
0.80293,-25.776
0.803,-25.846
0.80308,-25.857
0.80315,-25.701
0.80322,-25.379
0.8033,-25.307
0.80337,-23.789
0.80344,-21.282
0.80352,-16.52
0.80359,-15.605
0.80366,-15.675
0.80374,-15.568
0.80381,-15.537
0.80388,-15.608
0.80396,-16.552
0.80403,-21.27
0.8041,-21.944
0.80418,-22.261
0.80425,-22.717
0.80432,-23.241
0.80439,-24.543
0.80447,-21.96
0.80454,-21.344
0.80461,-21.541
0.80469,-21.295
0.80476,-21.105
0.80483,-20.584
0.80491,-20.433
0.80498,-18.872
0.80505,-18.039
0.80513,-18.154
0.8052,-18.172
0.80527,-18.323
0.80535,-18.526
0.80542,-18.584
0.80549,-21.331
0.80557,-21.266
0.80564,-21.3
0.80571,-21.432
0.80579,-21.125
0.80586,-22.118
0.80593,-14.34
0.80601,-13.416
0.80608,-13.637
0.80615,-13.578
0.80623,-13.655
0.8063,-13.436
0.80637,-14.268
0.80645,-19.559
0.80652,-18.565
0.80659,-18.757
0.80667,-18.716
0.80674,-18.7
0.80681,-18.713
0.80689,-17.873
0.80696,-19.668
0.80703,-19.748
0.8071,-19.624
0.80718,-19.659
0.80725,-19.53
0.80732,-20.483
0.8074,-19.326
0.80747,-18.624
0.80754,-18.893
0.80762,-18.844
0.80769,-18.838
0.80776,-18.473
0.80784,-18.501
0.80791,-16.96
0.80798,-15.961
0.80806,-16.032
0.80813,-15.975
0.8082,-16.031
0.80828,-16.086
0.80835,-17.377
0.80842,-25.389
0.8085,-27.135
0.80857,-27.94
0.80864,-28.726
0.80872,-28.765
0.80879,-31.539
0.80886,-17.543
0.80894,-16.468
0.80901,-16.649
0.80908,-16.575
0.80916,-16.648
0.80923,-16.384
0.8093,-17.186
0.80938,-23.572
0.80945,-22.611
0.80952,-22.377
0.8096,-22.116
0.80967,-21.726
0.80974,-21.536
0.80982,-15.938
0.80989,-15.081
0.80996,-15.131
0.81003,-15.162
0.81011,-15.244
0.81018,-15.174
0.81025,-16.19
0.81033,-19.203
0.8104,-19.182
0.81047,-19.549
0.81055,-19.484
0.81062,-19.562
0.81069,-19.159
0.81077,-19.167
0.81084,-18.865
0.81091,-18.039
0.81099,-18.117
0.81106,-18.019
0.81113,-18.027
0.81121,-18.049
0.81128,-15.974
0.81135,-16.147
0.81143,-15.985
0.8115,-15.934
0.81157,-16.006
0.81165,-15.94
0.81172,-16.816
0.81179,-19.625
0.81187,-20.827
0.81194,-21.482
0.81201,-21.544
0.81209,-21.601
0.81216,-21.341
0.81223,-21.765
0.81231,-23.447
0.81238,-22.439
0.81245,-22.525
0.81253,-22.443
0.8126,-22.446
0.81267,-22.286
0.81274,-22.571
0.81282,-25.409
0.81289,-25.899
0.81296,-26.006
0.81304,-25.992
0.81311,-26.026
0.81318,-27.618
0.81326,-24.549
0.81333,-23.751
0.8134,-23.891
0.81348,-23.817
0.81355,-23.859
0.81362,-22.959
0.8137,-23.229
0.81377,-21.837
0.81384,-20.971
0.81392,-21.045
0.81399,-20.795
0.81406,-20.873
0.81414,-21.167
0.81421,-21.443
0.81428,-24.988
0.81436,-25.122
0.81443,-25.704
0.8145,-26.351
0.81458,-26.425
0.81465,-27.165
0.81472,-27.72
0.8148,-27.956
0.81487,-28.104
0.81494,-28.054
0.81502,-28.004
0.81509,-27.8
0.81516,-28.399
0.81524,-33.53
0.81531,-33.238
0.81538,-33.442
0.81546,-32.357
0.81553,-31.812
0.8156,-31.547
0.81567,-22.729
0.81575,-20.627
0.81582,-20.295
0.81589,-20.223
0.81597,-20.236
0.81604,-20.123
0.81611,-20.804
0.81619,-18.912
0.81626,-18.683
0.81633,-18.929
0.81641,-18.811
0.81648,-18.885
0.81655,-18.532
0.81663,-19.031
0.8167,-19.615
0.81677,-18.567
0.81685,-18.593
0.81692,-18.426
0.81699,-18.356
0.81707,-18.214
0.81714,-16.537
0.81721,-17.333
0.81729,-17.407
0.81736,-17.477
0.81743,-17.685
0.81751,-17.687
0.81758,-18.765
0.81765,-23.541
0.81773,-24.703
0.8178,-25.652
0.81787,-25.651
0.81795,-25.615
0.81802,-25.406
0.81809,-24.823
0.81817,-23.377
0.81824,-22.62
0.81831,-22.546
0.81838,-22.014
0.81846,-21.834
0.81853,-21.786
0.8186,-18.427
0.81868,-17.999
0.81875,-18.026
0.81882,-18.039
0.8189,-18.205
0.81897,-18.081
0.81904,-18.974
0.81912,-22.729
0.81919,-23.583
0.81926,-23.956
0.81934,-24.218
0.81941,-24.481
0.81948,-23.904
0.81956,-22.977
0.81963,-19.437
0.8197,-18.527
0.81978,-18.591
0.81985,-18.477
0.81992,-18.47
0.82,-18.481
0.82007,-18.618
0.82014,-21.667
0.82022,-21.917
0.82029,-22.11
0.82036,-22.299
0.82044,-22.214
0.82051,-23.886
0.82058,-13.724
0.82066,-12.719
0.82073,-12.928
0.8208,-12.86
0.82088,-12.93
0.82095,-12.717
0.82102,-13.771
0.8211,-28.58
0.82117,-26.051
0.82124,-26.227
0.82131,-25.972
0.82139,-26.069
0.82146,-25.766
0.82153,-23.231
0.82161,-23.423
0.82168,-23.547
0.82175,-23.636
0.82183,-23.629
0.8219,-23.449
0.82197,-24.702
0.82205,-17.194
0.82212,-16.23
0.82219,-16.401
0.82227,-16.305
0.82234,-16.35
0.82241,-16.067
0.82249,-16.11
0.82256,-15.892
0.82263,-14.966
0.82271,-15.089
0.82278,-15.07
0.82285,-15.111
0.82293,-15.221
0.823,-15.891
0.82307,-19.202
0.82315,-19.088
0.82322,-18.977
0.82329,-18.779
0.82337,-18.562
0.82344,-18.99
0.82351,-20.627
0.82359,-21.995
0.82366,-22.522
0.82373,-22.768
0.82381,-23.187
0.82388,-22.881
0.82395,-22.369
0.82402,-22.595
0.8241,-22.337
0.82417,-22.501
0.82424,-22.605
0.82432,-22.7
0.82439,-22.672
0.82446,-17.022
0.82454,-15.551
0.82461,-15.233
0.82468,-15.084
0.82476,-15.062
0.82483,-14.912
0.8249,-15.632
0.82498,-18.186
0.82505,-19.381
0.82512,-19.936
0.8252,-19.779
0.82527,-19.538
0.82534,-18.731
0.82542,-16.059
0.82549,-12.241
0.82556,-11.498
0.82564,-11.617
0.82571,-11.651
0.82578,-11.746
0.82586,-11.994
0.82593,-13.339
0.826,-19.017
0.82608,-19.292
0.82615,-19.329
0.82622,-19.315
0.8263,-19.054
0.82637,-19.814
0.82644,-15.352
0.82652,-14.578
0.82659,-14.838
0.82666,-14.762
0.82674,-14.813
0.82681,-14.569
0.82688,-15.457
0.82695,-24.133
0.82703,-24.062
0.8271,-24.346
0.82717,-24.319
0.82725,-23.555
0.82732,-22.627
0.82739,-13.805
0.82747,-12.418
0.82754,-12.339
0.82761,-12.271
0.82769,-12.336
0.82776,-12.285
0.82783,-13.275
0.82791,-16.732
0.82798,-17.382
0.82805,-17.967
0.82813,-17.988
0.8282,-18.087
0.82827,-17.777
0.82835,-18.107
0.82842,-18.058
0.82849,-16.89
0.82857,-16.886
0.82864,-16.736
0.82871,-16.728
0.82879,-16.692
0.82886,-16.483
0.82893,-19.062
0.82901,-19.621
0.82908,-19.811
0.82915,-20.036
0.82923,-19.953
0.8293,-21.111
0.82937,-22.644
0.82945,-22.098
0.82952,-22.29
0.82959,-22.181
0.82966,-22.278
0.82974,-22.064
0.82981,-22.663
0.82988,-23.993
0.82996,-22.951
0.83003,-23.072
0.8301,-23.053
0.83018,-23.11
0.83025,-23.151
0.83032,-22.996
0.8304,-25.197
0.83047,-25.294
0.83054,-25.151
0.83062,-25.172
0.83069,-25.054
0.83076,-25.343
0.83084,-24.405
0.83091,-24.36
0.83098,-24.565
0.83106,-24.521
0.83113,-24.075
0.8312,-23.313
0.83128,-20.195
0.83135,-15.296
0.83142,-14.399
0.8315,-14.411
0.83157,-14.324
0.83164,-14.346
0.83172,-14.41
0.83179,-15.556
0.83186,-20.739
0.83194,-21.319
0.83201,-21.7
0.83208,-21.97
0.83216,-21.974
0.83223,-22.785
0.8323,-15.729
0.83238,-14.821
0.83245,-15.057
0.83252,-15.012
0.83259,-15.095
0.83267,-14.924
0.83274,-16.03
0.83281,-30
0.83289,-27.172
0.83296,-26.27
0.83303,-24.949
0.83311,-23.115
0.83318,-20.934
0.83325,-11.123
0.83333,-9.6539
0.8334,-9.6067
0.83347,-9.5576
0.83355,-9.6158
0.83362,-9.5282
0.83369,-10.503
0.83377,-13.582
0.83384,-14.105
0.83391,-14.568
0.83399,-14.568
0.83406,-14.706
0.83413,-14.523
0.83421,-15.456
0.83428,-22.958
0.83435,-22.026
0.83443,-22.41
0.8345,-22.568
0.83457,-22.592
0.83465,-22.611
0.83472,-20.34
0.83479,-20.369
0.83487,-20.217
0.83494,-20.185
0.83501,-20.174
0.83509,-20.04
0.83516,-20.962
0.83523,-17.268
0.8353,-16.607
0.83538,-16.815
0.83545,-16.691
0.83552,-16.677
0.8356,-16.345
0.83567,-16.294
0.83574,-17.392
0.83582,-16.692
0.83589,-16.781
0.83596,-16.842
0.83604,-16.948
0.83611,-17.204
0.83618,-17.039
0.83626,-18.606
0.83633,-18.662
0.8364,-18.639
0.83648,-18.592
0.83655,-18.428
0.83662,-19.548
0.8367,-13.601
0.83677,-12.72
0.83684,-12.936
0.83692,-12.868
0.83699,-12.923
0.83706,-12.646
0.83714,-13.215
0.83721,-17.152
0.83728,-16.288
0.83736,-16.398
0.83743,-16.398
0.8375,-16.5
0.83758,-16.682
0.83765,-16.404
0.83772,-18
0.8378,-17.994
0.83787,-17.873
0.83794,-17.89
0.83802,-17.757
0.83809,-18.705
0.83816,-15.212
0.83823,-14.522
0.83831,-14.823
0.83838,-14.803
0.83845,-14.877
0.83853,-14.652
0.8386,-15.425
0.83867,-18.228
0.83875,-17.077
0.83882,-17.101
0.83889,-16.923
0.83897,-16.885
0.83904,-16.839
0.83911,-17.679
0.83919,-22.922
0.83926,-23.797
0.83933,-24.443
0.83941,-25.139
0.83948,-25.214
0.83955,-26.955
0.83963,-14.711
0.8397,-13.617
0.83977,-13.737
0.83985,-13.603
0.83992,-13.6
0.83999,-13.187
0.84007,-12.928
0.84014,-12.511
0.84021,-11.725
0.84029,-11.827
0.84036,-11.816
0.84043,-11.888
0.84051,-12.138
0.84058,-13.8
0.84065,-20.737
0.84073,-21.309
0.8408,-21.701
0.84087,-21.732
0.84094,-21.673
0.84102,-21.98
0.84109,-23.895
0.84116,-25.717
0.84124,-26.554
0.84131,-26.278
0.84138,-25.617
0.84146,-24.571
0.84153,-22.904
0.8416,-21.387
0.84168,-21.144
0.84175,-21.205
0.84182,-21.278
0.8419,-21.054
0.84197,-20.506
0.84204,-13.244
0.84212,-11.947
0.84219,-11.887
0.84226,-11.853
0.84234,-11.918
0.84241,-11.846
0.84248,-12.903
0.84256,-12.508
0.84263,-12.067
0.8427,-12.34
0.84278,-12.253
0.84285,-12.306
0.84292,-12.055
0.843,-12.612
0.84307,-15.972
0.84314,-15.079
0.84322,-15.172
0.84329,-15.177
0.84336,-15.233
0.84344,-15.426
0.84351,-16.784
0.84358,-22.009
0.84366,-22.183
0.84373,-22.134
0.8438,-22.046
0.84387,-21.778
0.84395,-22.211
0.84402,-17.755
0.84409,-17.108
0.84417,-17.423
0.84424,-17.434
0.84431,-17.519
0.84439,-17.304
0.84446,-17.719
0.84453,-19.433
0.84461,-18.405
0.84468,-18.284
0.84475,-17.985
0.84483,-17.703
0.8449,-17.062
0.84497,-12.062
0.84505,-11.27
0.84512,-11.282
0.84519,-11.273
0.84527,-11.369
0.84534,-11.318
0.84541,-12.373
0.84549,-19.146
0.84556,-22.717
0.84563,-24.368
0.84571,-24.544
0.84578,-24.768
0.84585,-24.583
0.84593,-24.247
0.846,-22.914
0.84607,-22.128
0.84615,-22.27
0.84622,-22.255
0.84629,-22.065
0.84637,-21.969
0.84644,-17.811
0.84651,-17.075
0.84658,-16.933
0.84666,-16.879
0.84673,-16.923
0.8468,-16.827
0.84688,-17.69
0.84695,-17.51
0.84702,-17.324
0.8471,-17.644
0.84717,-17.573
0.84724,-17.638
0.84732,-17.45
0.84739,-18.325
0.84746,-22.652
0.84754,-21.44
0.84761,-21.441
0.84768,-21.35
0.84776,-21.354
0.84783,-21.315
0.8479,-18.955
0.84798,-18.832
0.84805,-18.609
0.84812,-18.485
0.8482,-18.417
0.84827,-18.288
0.84834,-18.812
0.84842,-17.91
0.84849,-17.741
0.84856,-17.942
0.84864,-17.79
0.84871,-17.499
0.84878,-16.721
0.84886,-14.673
0.84893,-11.786
0.849,-11.107
0.84908,-11.191
0.84915,-11.18
0.84922,-11.194
0.8493,-11.298
0.84937,-9.1983
0.84944,-9.4351
0.84951,-9.4314
0.84959,-9.3991
0.84966,-9.4481
0.84973,-9.3714
0.84981,-10.289
0.84988,-16.304
0.84995,-19.018
0.85003,-20.183
0.8501,-20.48
0.85017,-20.687
0.85025,-20.565
0.85032,-21.261
0.85039,-22.272
0.85047,-21.593
0.85054,-21.69
0.85061,-21.77
0.85069,-22.014
0.85076,-22.355
0.85083,-22.039
0.85091,-23.259
0.85098,-23.225
0.85105,-23.201
0.85113,-23.125
0.8512,-22.829
0.85127,-23.489
0.85135,-18.639
0.85142,-17.965
0.85149,-18.17
0.85157,-18.116
0.85164,-18.212
0.85171,-18.008
0.85179,-18.921
0.85186,-23.072
0.85193,-22.014
0.85201,-22.22
0.85208,-22.159
0.85215,-22.23
0.85222,-21.576
0.8523,-17.757
0.85237,-17.493
0.85244,-17.479
0.85252,-17.404
0.85259,-17.399
0.85266,-17.297
0.85274,-18.396
0.85281,-19.814
0.85288,-19.718
0.85296,-20.002
0.85303,-20.009
0.8531,-20.035
0.85318,-19.767
0.85325,-20.313
0.85332,-24.093
0.8534,-23.317
0.85347,-23.487
0.85354,-23.591
0.85362,-23.727
0.85369,-23.684
0.85376,-19.397
0.85384,-19.028
0.85391,-19.188
0.85398,-19.132
0.85406,-19.205
0.85413,-19.058
0.8542,-20.25
0.85428,-18.943
0.85435,-18.081
0.85442,-18.293
0.8545,-18.163
0.85457,-18.17
0.85464,-17.812
0.85472,-17.537
0.85479,-15.935
0.85486,-14.917
0.85493,-14.915
0.85501,-14.826
0.85508,-14.732
0.85515,-14.643
0.85523,-13.665
0.8553,-15.007
0.85537,-15.216
0.85545,-15.277
0.85552,-15.407
0.85559,-15.44
0.85567,-16.508
0.85574,-19.092
0.85581,-19.091
0.85589,-19.429
0.85596,-19.365
0.85603,-19.351
0.85611,-18.768
0.85618,-16.987
0.85625,-13.916
0.85633,-13.029
0.8564,-13.028
0.85647,-12.965
0.85655,-12.913
0.85662,-12.951
0.85669,-12.412
0.85677,-13.879
0.85684,-14.069
0.85691,-14.102
0.85699,-14.197
0.85706,-14.2
0.85713,-15.265
0.85721,-14.346
0.85728,-13.818
0.85735,-14.064
0.85743,-14.037
0.8575,-14.108
0.85757,-13.92
0.85765,-14.946
0.85772,-25.831
0.85779,-24.412
0.85786,-24.287
0.85794,-23.931
0.85801,-23.602
0.85808,-23.219
0.85816,-17.933
0.85823,-17.334
0.8583,-17.58
0.85838,-17.665
0.85845,-17.794
0.85852,-17.708
0.8586,-18.91
0.85867,-17.127
0.85874,-16.186
0.85882,-16.371
0.85889,-16.244
0.85896,-16.23
0.85904,-15.895
0.85911,-16.118
0.85918,-17.899
0.85926,-17.129
0.85933,-17.264
0.8594,-17.301
0.85948,-17.386
0.85955,-17.582
0.85962,-17.872
0.8597,-20.596
0.85977,-20.814
0.85984,-20.788
0.85992,-20.897
0.85999,-20.856
0.86006,-22.074
0.86014,-19.312
0.86021,-18.476
0.86028,-18.734
0.86036,-18.632
0.86043,-18.689
0.8605,-18.442
0.86057,-18.859
0.86065,-20.32
0.86072,-19.137
0.86079,-19.082
0.86087,-18.881
0.86094,-18.759
0.86101,-18.615
0.86109,-16.109
0.86116,-16.266
0.86123,-16.446
0.86131,-16.45
0.86138,-16.554
0.86145,-16.466
0.86153,-17.517
0.8616,-16.969
0.86167,-16.352
0.86175,-16.593
0.86182,-16.539
0.86189,-16.615
0.86197,-16.383
0.86204,-17.131
0.86211,-23.718
0.86219,-23.337
0.86226,-23.504
0.86233,-23.619
0.86241,-23.394
0.86248,-23.353
0.86255,-18.917
0.86263,-17.934
0.8627,-17.813
0.86277,-17.735
0.86285,-17.749
0.86292,-17.615
0.86299,-18.426
0.86307,-15.473
0.86314,-14.789
0.86321,-14.955
0.86329,-14.754
0.86336,-14.633
0.86343,-14.096
0.8635,-12.525
0.86358,-10.508
0.86365,-9.8341
0.86372,-9.933
0.8638,-9.9685
0.86387,-10.033
0.86394,-10.326
0.86402,-9.741
0.86409,-10.964
0.86416,-10.914
0.86424,-10.842
0.86431,-10.826
0.86438,-10.656
0.86446,-11.442
0.86453,-17.328
0.8646,-20.916
0.86468,-22.651
0.86475,-23.18
0.86482,-23.424
0.8649,-22.496
0.86497,-19.046
0.86504,-15.534
0.86512,-14.94
0.86519,-15.027
0.86526,-15.055
0.86534,-15.161
0.86541,-15.571
0.86548,-15.615
0.86556,-17.357
0.86563,-17.29
0.8657,-17.222
0.86578,-17.251
0.86585,-17.085
0.86592,-17.778
0.866,-21.339
0.86607,-22.518
0.86614,-23.109
0.86621,-22.962
0.86629,-22.29
0.86636,-21.048
0.86643,-17.363
0.86651,-13.807
0.86658,-13.149
0.86665,-13.245
0.86673,-13.271
0.8668,-13.401
0.86687,-13.777
0.86695,-15.317
0.86702,-20.546
0.86709,-21.109
0.86717,-20.998
0.86724,-20.945
0.86731,-20.637
0.86739,-21.411
0.86746,-17.567
0.86753,-16.724
0.86761,-16.897
0.86768,-16.899
0.86775,-16.94
0.86783,-16.707
0.8679,-17.069
0.86797,-21.068
0.86805,-20.813
0.86812,-21.071
0.86819,-21.082
0.86827,-21.107
0.86834,-21.474
0.86841,-18.949
0.86849,-18.623
0.86856,-18.604
0.86863,-18.544
0.86871,-18.648
0.86878,-18.534
0.86885,-19.485
0.86893,-17.444
0.869,-16.705
0.86907,-16.952
0.86914,-16.866
0.86922,-16.857
0.86929,-16.32
0.86936,-17.031
0.86944,-20.256
0.86951,-19.394
0.86958,-19.402
0.86966,-19.141
0.86973,-19.147
0.8698,-19.368
0.86988,-16.23
0.86995,-15.968
0.87002,-15.975
0.8701,-16.016
0.87017,-16.195
0.87024,-16.188
0.87032,-17.159
0.87039,-23.231
0.87046,-27.603
0.87054,-28.21
0.87061,-28.163
0.87068,-28.498
0.87076,-28.353
0.87083,-26.027
0.8709,-25.848
0.87098,-25.841
0.87105,-26.087
0.87112,-26.212
0.8712,-25.853
0.87127,-26.291
0.87134,-18.01
0.87142,-16.699
0.87149,-16.623
0.87156,-16.501
0.87164,-16.526
0.87171,-16.316
0.87178,-17.19
0.87185,-17.497
0.87193,-17.029
0.872,-17.395
0.87207,-17.379
0.87215,-17.5
0.87222,-17.386
0.87229,-18.271
0.87237,-25.531
0.87244,-24.655
0.87251,-24.875
0.87259,-24.875
0.87266,-24.916
0.87273,-25.324
0.87281,-26.697
0.87288,-31.092
0.87295,-31.222
0.87303,-30.511
0.8731,-29.989
0.87317,-29.195
0.87325,-29.149
0.87332,-20.001
0.87339,-19.045
0.87347,-19.11
0.87354,-18.885
0.87361,-18.777
0.87369,-17.98
0.87376,-16.023
0.87383,-13.737
0.87391,-12.997
0.87398,-13.064
0.87405,-13.077
0.87413,-13.144
0.8742,-13.537
0.87427,-12.851
0.87435,-13.805
0.87442,-13.822
0.87449,-13.741
0.87457,-13.752
0.87464,-13.578
0.87471,-14.316
0.87478,-15.72
0.87486,-15.938
0.87493,-16.348
0.875,-16.398
0.87508,-16.411
0.87515,-16.132
0.87522,-16.578
0.8753,-19.984
0.87537,-19.611
0.87544,-19.824
0.87552,-19.85
0.87559,-19.995
0.87566,-20.085
0.87574,-15.008
0.87581,-14.272
0.87588,-14.297
0.87596,-14.245
0.87603,-14.303
0.8761,-14.166
0.87618,-15.167
0.87625,-19.039
0.87632,-19.272
0.8764,-19.592
0.87647,-19.588
0.87654,-19.675
0.87662,-19.467
0.87669,-19.43
0.87676,-20.502
0.87684,-19.718
0.87691,-19.636
0.87698,-19.524
0.87706,-19.4
0.87713,-19.383
0.8772,-18.13
0.87728,-18.988
0.87735,-19.326
0.87742,-19.424
0.87749,-19.551
0.87757,-19.533
0.87764,-20.753
0.87771,-18.458
0.87779,-17.433
0.87786,-17.589
0.87793,-17.456
0.87801,-17.337
0.87808,-16.78
0.87815,-15.731
0.87823,-14.442
0.8783,-13.716
0.87837,-13.79
0.87845,-13.805
0.87852,-13.913
0.87859,-14.29
0.87867,-16.342
0.87874,-24.841
0.87881,-27.088
0.87889,-27.752
0.87896,-27.9
0.87903,-27.818
0.87911,-28.483
0.87918,-25.697
0.87925,-24.86
0.87933,-24.996
0.8794,-24.815
0.87947,-24.627
0.87955,-23.759
0.87962,-20.092
0.87969,-16.671
0.87977,-15.803
0.87984,-15.716
0.87991,-15.618
0.87999,-15.619
0.88006,-15.804
0.88013,-16.61
0.88021,-19.709
0.88028,-20.56
0.88035,-20.971
0.88042,-21.279
0.8805,-21.199
0.88057,-22.555
0.88064,-18.07
0.88072,-17.065
0.88079,-17.27
0.88086,-17.19
0.88094,-17.199
0.88101,-16.818
0.88108,-16.477
0.88116,-16.114
0.88123,-15.181
0.8813,-15.153
0.88138,-15.081
0.88145,-15.076
0.88152,-15.267
0.8816,-16.439
0.88167,-20.798
0.88174,-21.711
0.88182,-22.043
0.88189,-22.085
0.88196,-21.961
0.88204,-22.643
0.88211,-14.975
0.88218,-14.026
0.88226,-14.208
0.88233,-14.12
0.8824,-14.133
0.88248,-13.651
0.88255,-12.672
0.88262,-11.605
0.8827,-10.855
0.88277,-10.889
0.88284,-10.85
0.88292,-10.887
0.88299,-11.234
0.88306,-12.608
0.88313,-17.029
0.88321,-17.423
0.88328,-17.496
0.88335,-17.514
0.88343,-17.163
0.8835,-17.624
0.88357,-13.325
0.88365,-12.549
0.88372,-12.817
0.88379,-12.809
0.88387,-12.922
0.88394,-12.776
0.88401,-13.303
0.88409,-17.732
0.88416,-17.15
0.88423,-17.271
0.88431,-17.276
0.88438,-17.278
0.88445,-17.675
0.88453,-18.695
0.8846,-21.159
0.88467,-21.145
0.88475,-21.013
0.88482,-21.081
0.88489,-21.016
0.88497,-21.846
0.88504,-21.974
0.88511,-21.651
0.88519,-21.976
0.88526,-21.826
0.88533,-21.808
0.88541,-20.934
0.88548,-17.568
0.88555,-12.619
0.88563,-11.642
0.8857,-11.637
0.88577,-11.521
0.88585,-11.362
0.88592,-11.25
0.88599,-9.421
0.88606,-10.098
0.88614,-10.318
0.88621,-10.342
0.88628,-10.479
0.88636,-10.483
0.88643,-11.63
0.8865,-14.862
0.88658,-14.669
0.88665,-14.923
0.88672,-14.854
0.8868,-14.852
0.88687,-14.428
0.88694,-13.369
0.88702,-12.284
0.88709,-11.481
0.88716,-11.446
0.88724,-11.358
0.88731,-11.348
0.88738,-11.568
0.88746,-12.717
0.88753,-16.517
0.8876,-17.282
0.88768,-17.773
0.88775,-18.167
0.88782,-18.052
0.8879,-19.416
0.88797,-11.862
0.88804,-10.836
0.88812,-11.016
0.88819,-10.929
0.88826,-10.982
0.88834,-10.747
0.88841,-11.148
0.88848,-14.669
0.88856,-13.811
0.88863,-13.812
0.8887,-13.743
0.88877,-13.738
0.88885,-13.997
0.88892,-15.356
0.88899,-19.193
0.88907,-20.331
0.88914,-20.893
0.88921,-21.283
0.88929,-21.173
0.88936,-22.636
0.88943,-12.302
0.88951,-11.253
0.88958,-11.457
0.88965,-11.391
0.88973,-11.458
0.8898,-11.246
0.88987,-12.11
0.88995,-19.481
0.89002,-18.24
0.89009,-18.184
0.89017,-18.04
0.89024,-18.007
0.89031,-18.055
0.89039,-16.563
0.89046,-16.971
0.89053,-17.011
0.89061,-16.981
0.89068,-16.976
0.89075,-16.782
0.89083,-17.732
0.8909,-11.998
0.89097,-11.136
0.89105,-11.382
0.89112,-11.308
0.89119,-11.374
0.89127,-11.06
0.89134,-11.374
0.89141,-14.038
0.89149,-13.274
0.89156,-13.383
0.89163,-13.384
0.8917,-13.436
0.89178,-13.814
0.89185,-15.157
0.89192,-19.592
0.892,-20.018
0.89207,-20.063
0.89214,-20.201
0.89222,-20.181
0.89229,-21.06
0.89236,-20.332
0.89244,-19.821
0.89251,-20.166
0.89258,-20.09
0.89266,-20.107
0.89273,-19.834
0.8928,-19.861
0.89288,-21.195
0.89295,-20.552
0.89302,-20.625
0.8931,-20.625
0.89317,-20.676
0.89324,-20.946
0.89332,-21.39
0.89339,-23.535
0.89346,-23.582
0.89354,-23.736
0.89361,-23.721
0.89368,-23.517
0.89376,-24.666
0.89383,-16.631
0.8939,-15.673
0.89398,-15.861
0.89405,-15.752
0.89412,-15.688
0.8942,-15.266
0.89427,-14.9
0.89434,-15.128
0.89441,-14.393
0.89449,-14.397
0.89456,-14.353
0.89463,-14.42
0.89471,-14.722
0.89478,-16.567
0.89485,-22.769
0.89493,-23.897
0.895,-24.864
0.89507,-25.684
0.89515,-25.475
0.89522,-27.584
0.89529,-11.783
0.89537,-10.697
0.89544,-10.875
0.89551,-10.773
0.89559,-10.791
0.89566,-10.52
0.89573,-10.863
0.89581,-13.43
0.89588,-12.682
0.89595,-12.787
0.89603,-12.786
0.8961,-12.861
0.89617,-13.115
0.89625,-14.842
0.89632,-21.155
0.89639,-21.997
0.89647,-22.373
0.89654,-22.685
0.89661,-22.655
0.89669,-23.71
0.89676,-21.191
0.89683,-20.485
0.89691,-20.764
0.89698,-20.706
0.89705,-20.653
0.89713,-20.427
0.8972,-21.153
0.89727,-26.973
0.89734,-26.55
0.89742,-26.705
0.89749,-26.858
0.89756,-26.959
0.89764,-26.649
0.89771,-16.349
0.89778,-14.925
0.89786,-14.914
0.89793,-14.849
0.898,-14.894
0.89808,-14.758
0.89815,-15.725
0.89822,-16.624
0.8983,-16.232
0.89837,-16.394
0.89844,-16.249
0.89852,-16.09
0.89859,-15.481
0.89866,-14.158
0.89874,-12.153
0.89881,-11.357
0.89888,-11.393
0.89896,-11.384
0.89903,-11.434
0.8991,-11.657
0.89918,-11.702
0.89925,-13.942
0.89932,-14.279
0.8994,-14.258
0.89947,-14.313
0.89954,-14.181
0.89962,-15.118
0.89969,-12.858
0.89976,-12.105
0.89984,-12.37
0.89991,-12.365
0.89998,-12.458
0.90005,-12.286
0.90013,-13.197
0.9002,-20.364
0.90027,-18.994
0.90035,-18.864
0.90042,-18.706
0.90049,-18.591
0.90057,-18.524
0.90064,-17.06
0.90071,-17.853
0.90079,-18.295
0.90086,-18.424
0.90093,-18.539
0.90101,-18.482
0.90108,-19.496
0.90115,-18.304
0.90123,-17.449
0.9013,-17.584
0.90137,-17.509
0.90145,-17.567
0.90152,-17.369
0.90159,-18.112
0.90167,-22.11
0.90174,-21.379
0.90181,-21.543
0.90189,-21.383
0.90196,-21.144
0.90203,-20.895
0.90211,-15.865
0.90218,-15.389
0.90225,-15.572
0.90233,-15.536
0.9024,-15.635
0.90247,-15.555
0.90255,-16.705
0.90262,-21.912
0.90269,-21.458
0.90277,-21.535
0.90284,-21.402
0.90291,-21.389
0.90298,-20.679
0.90306,-19.072
0.90313,-17.509
0.9032,-16.894
0.90328,-17.024
0.90335,-17.017
0.90342,-17.071
0.9035,-17.485
0.90357,-19.551
0.90364,-26.362
0.90372,-27.472
0.90379,-27.821
0.90386,-28.304
0.90394,-28.298
0.90401,-29.447
0.90408,-24.715
0.90416,-23.707
0.90423,-23.864
0.9043,-23.675
0.90438,-23.662
0.90445,-23.416
0.90452,-23.467
0.9046,-25.754
0.90467,-25.436
0.90474,-25.303
0.90482,-25.46
0.90489,-25.438
0.90496,-25.7
0.90504,-22.848
0.90511,-22.381
0.90518,-22.435
0.90526,-22.498
0.90533,-22.55
0.9054,-22.295
0.90548,-23.697
0.90555,-13.481
0.90562,-12.441
0.90569,-12.626
0.90577,-12.553
0.90584,-12.623
0.90591,-12.416
0.90599,-13.47
0.90606,-28.92
0.90613,-27.888
0.90621,-29.398
0.90628,-29.008
0.90635,-27.806
0.90643,-26.293
0.9065,-16.148
0.90657,-14.683
0.90665,-14.621
0.90672,-14.508
0.90679,-14.531
0.90687,-14.415
0.90694,-15.292
0.90701,-15.689
0.90709,-15.387
0.90716,-15.644
0.90723,-15.647
0.90731,-15.623
0.90738,-15.318
0.90745,-14.81
0.90753,-15.26
0.9076,-14.667
0.90767,-14.686
0.90775,-14.705
0.90782,-14.751
0.90789,-15.119
0.90797,-12.54
0.90804,-12.482
0.90811,-12.504
0.90819,-12.41
0.90826,-12.397
0.90833,-12.13
0.90841,-12.923
0.90848,-8.9284
0.90855,-8.0651
0.90862,-8.3123
0.9087,-8.2742
0.90877,-8.3711
0.90884,-8.2129
0.90892,-9.2708
0.90899,-22.745
0.90906,-21.306
0.90914,-21.655
0.90921,-21.552
0.90928,-21.509
0.90936,-21.767
0.90943,-22.54
0.9095,-24.887
0.90958,-25.366
0.90965,-25.529
0.90972,-25.676
0.9098,-25.587
0.90987,-26.364
0.90994,-20.879
0.91002,-19.872
0.91009,-20.038
0.91016,-19.913
0.91024,-19.927
0.91031,-19.592
0.91038,-18.882
0.91046,-17.919
0.91053,-17.032
0.9106,-16.936
0.91068,-16.812
0.91075,-16.706
0.91082,-16.702
0.9109,-14.334
0.91097,-14.637
0.91104,-14.909
0.91112,-14.967
0.91119,-15.089
0.91126,-15.016
0.91133,-16.14
0.91141,-26.659
0.91148,-29.436
0.91155,-30.308
0.91163,-29.793
0.9117,-29.96
0.91177,-29.78
0.91185,-27.047
0.91192,-24.848
0.91199,-24.533
0.91207,-24.576
0.91214,-24.565
0.91221,-24.126
0.91229,-23.461
0.91236,-14.426
0.91243,-13.236
0.91251,-13.253
0.91258,-13.169
0.91265,-13.217
0.91273,-13.078
0.9128,-14.084
0.91287,-16.314
0.91295,-15.992
0.91302,-16.357
0.91309,-16.366
0.91317,-16.451
0.91324,-16.275
0.91331,-16.81
0.91339,-20.925
0.91346,-20.061
0.91353,-20.075
0.91361,-20.034
0.91368,-19.975
0.91375,-20.31
0.91383,-17.608
0.9139,-17.611
0.91397,-17.77
0.91405,-17.693
0.91412,-17.729
0.91419,-17.531
0.91426,-18.556
0.91434,-14.052
0.91441,-13.097
0.91448,-13.304
0.91456,-13.237
0.91463,-13.303
0.9147,-13.085
0.91478,-14.014
0.91485,-21.802
0.91492,-20.804
0.915,-20.979
0.91507,-20.941
0.91514,-20.97
0.91522,-21.094
0.91529,-19.893
0.91536,-20.818
0.91544,-20.908
0.91551,-20.885
0.91558,-20.906
0.91566,-20.742
0.91573,-21.524
0.9158,-16.984
0.91588,-16.115
0.91595,-16.308
0.91602,-16.266
0.9161,-16.343
0.91617,-16.124
0.91624,-16.771
0.91632,-21.776
0.91639,-21.236
0.91646,-21.362
0.91654,-21.225
0.91661,-21.16
0.91668,-21.283
0.91676,-20.787
0.91683,-21.998
0.9169,-22.274
0.91697,-22.267
0.91705,-22.365
0.91712,-22.013
0.91719,-23.148
0.91727,-12.804
0.91734,-11.76
0.91741,-11.957
0.91749,-11.901
0.91756,-11.976
0.91763,-11.79
0.91771,-12.822
0.91778,-28.282
0.91785,-27.094
0.91793,-27.905
0.918,-27.939
0.91807,-28.259
0.91815,-29.252
0.91822,-20.158
0.91829,-18.938
0.91837,-18.806
0.91844,-18.571
0.91851,-18.446
0.91859,-18.224
0.91866,-19.002
0.91873,-24.783
0.91881,-24.992
0.91888,-25.483
0.91895,-25.204
0.91903,-24.603
0.9191,-22.951
0.91917,-18.088
0.91925,-14.912
0.91932,-14.449
0.91939,-14.541
0.91947,-14.597
0.91954,-14.696
0.91961,-15.162
0.91969,-16.26
0.91976,-18.836
0.91983,-18.945
0.9199,-18.866
0.91998,-18.955
0.92005,-18.811
0.92012,-19.663
0.9202,-22.05
0.92027,-22.415
0.92034,-22.662
0.92042,-22.269
0.92049,-21.781
0.92056,-20.812
0.92064,-18.483
0.92071,-16.566
0.92078,-16.117
0.92086,-16.271
0.92093,-16.399
0.921,-16.491
0.92108,-16.917
0.92115,-14.269
0.92122,-14.111
0.9213,-14.138
0.92137,-14.055
0.92144,-14.101
0.92152,-13.971
0.92159,-14.951
0.92166,-18.785
0.92174,-19.122
0.92181,-19.547
0.92188,-19.553
0.92196,-19.62
0.92203,-19.459
0.9221,-19.755
0.92218,-23.709
0.92225,-23.354
0.92232,-23.574
0.9224,-23.677
0.92247,-23.738
0.92254,-24.271
0.92261,-26.008
0.92269,-28.336
0.92276,-28.096
0.92283,-27.97
0.92291,-28.068
0.92298,-27.242
0.92305,-28.323
0.92313,-14.659
0.9232,-13.588
0.92327,-13.727
0.92335,-13.585
0.92342,-13.542
0.92349,-13.134
0.92357,-12.911
0.92364,-14.441
0.92371,-13.891
0.92379,-14.007
0.92386,-14.088
0.92393,-14.208
0.92401,-14.772
0.92408,-13.43
0.92415,-13.948
0.92423,-14.142
0.9243,-14.067
0.92437,-14.093
0.92445,-13.927
0.92452,-14.877
0.92459,-23.872
0.92467,-27.846
0.92474,-29.66
0.92481,-31.392
0.92489,-32.929
0.92496,-33.358
0.92503,-31.055
0.92511,-24.927
0.92518,-24.06
0.92525,-24.15
0.92533,-24.049
0.9254,-24.03
0.92547,-24.038
0.92554,-21.128
0.92562,-21.101
0.92569,-21.068
0.92576,-20.876
0.92584,-20.874
0.92591,-20.608
0.92598,-21.741
0.92606,-13.269
0.92613,-12.21
0.9262,-12.322
0.92628,-12.222
0.92635,-12.226
0.92642,-11.927
0.9265,-12.023
0.92657,-14.608
0.92664,-14.235
0.92672,-14.461
0.92679,-14.529
0.92686,-14.605
0.92694,-14.997
0.92701,-13.103
0.92708,-13.199
0.92716,-13.216
0.92723,-13.111
0.9273,-13.126
0.92738,-12.977
0.92745,-13.892
0.92752,-18.917
0.9276,-20.025
0.92767,-20.454
0.92774,-20.596
0.92782,-20.749
0.92789,-20.656
0.92796,-20.694
0.92804,-21.643
0.92811,-21.208
0.92818,-21.427
0.92825,-21.494
0.92833,-21.435
0.9284,-21.701
0.92847,-17.422
0.92855,-16.889
0.92862,-16.972
0.92869,-16.95
0.92877,-16.982
0.92884,-16.829
0.92891,-17.771
0.92899,-18.226
0.92906,-17.553
0.92913,-17.644
0.92921,-17.591
0.92928,-17.616
0.92935,-17.406
0.92943,-17.755
0.9295,-21.022
0.92957,-20.719
0.92965,-20.973
0.92972,-21.06
0.92979,-21.059
0.92987,-21
0.92994,-14.144
0.93001,-13.163
0.93009,-13.171
0.93016,-13.036
0.93023,-13.016
0.93031,-12.761
0.93038,-13.622
0.93045,-8.3118
0.93053,-7.3783
0.9306,-7.5857
0.93067,-7.5177
0.93075,-7.5915
0.93082,-7.4039
0.93089,-8.3017
0.93097,-17.877
0.93104,-17.267
0.93111,-17.656
0.93118,-17.846
0.93126,-17.776
0.93133,-18.301
0.9314,-15.961
0.93148,-15.568
0.93155,-15.541
0.93162,-15.389
0.9317,-15.402
0.93177,-15.255
0.93184,-16.045
0.93192,-13.482
0.93199,-12.689
0.93206,-12.957
0.93214,-12.929
0.93221,-13.006
0.93228,-12.775
0.93236,-13.517
0.93243,-18.35
0.9325,-17.291
0.93258,-17.238
0.93265,-17.203
0.93272,-17.253
0.9328,-17.617
0.93287,-15.721
0.93294,-16.06
0.93302,-16.436
0.93309,-16.513
0.93316,-16.489
0.93324,-16.28
0.93331,-17.006
0.93338,-14.156
0.93346,-13.384
0.93353,-13.563
0.9336,-13.5
0.93368,-13.605
0.93375,-13.452
0.93382,-14.562
0.93389,-25.242
0.93397,-23.925
0.93404,-24.379
0.93411,-24.477
0.93419,-24.124
0.93426,-23.604
0.93433,-15.118
0.93441,-14.278
0.93448,-14.438
0.93455,-14.366
0.93463,-14.414
0.9347,-14.283
0.93477,-15.416
0.93485,-20.785
0.93492,-20.042
0.93499,-20.355
0.93507,-20.331
0.93514,-20.396
0.93521,-20.099
0.93529,-19.644
0.93536,-19.439
0.93543,-18.592
0.93551,-18.357
0.93558,-18.264
0.93565,-18.084
0.93573,-18.071
0.9358,-15.317
0.93587,-15.343
0.93595,-15.558
0.93602,-15.645
0.93609,-15.721
0.93617,-15.66
0.93624,-16.747
0.93631,-16.947
0.93639,-16.108
0.93646,-16.33
0.93653,-16.188
0.93661,-16.2
0.93668,-15.936
0.93675,-15.987
0.93682,-18.064
0.9369,-17.538
0.93697,-17.575
0.93704,-17.646
0.93712,-17.573
0.93719,-17.731
0.93726,-13.586
0.93734,-13.178
0.93741,-13.29
0.93748,-13.252
0.93756,-13.303
0.93763,-13.18
0.9377,-14.261
0.93778,-17.397
0.93785,-16.866
0.93792,-17.026
0.938,-16.925
0.93807,-16.856
0.93814,-16.298
0.93822,-15.153
0.93829,-15.513
0.93836,-15.201
0.93844,-15.344
0.93851,-15.411
0.93858,-15.497
0.93866,-16.178
0.93873,-12.215
0.9388,-11.573
0.93888,-11.616
0.93895,-11.504
0.93902,-11.516
0.9391,-11.355
0.93917,-12.274
0.93924,-17.842
0.93932,-18.574
0.93939,-19.202
0.93946,-19.413
0.93953,-19.615
0.93961,-19.445
0.93968,-19.72
0.93975,-21.635
0.93983,-21.009
0.9399,-21.092
0.93997,-21.187
0.94005,-21.187
0.94012,-21.326
0.94019,-17.775
0.94027,-17.419
0.94034,-17.46
0.94041,-17.328
0.94049,-17.295
0.94056,-17.071
0.94063,-17.81
0.94071,-20.397
0.94078,-20.509
0.94085,-20.878
0.94093,-20.783
0.941,-20.572
0.94107,-20.03
0.94115,-18.497
0.94122,-16.803
0.94129,-16.203
0.94137,-16.275
0.94144,-16.345
0.94151,-16.487
0.94159,-16.886
0.94166,-16.981
0.94173,-18.672
0.94181,-18.491
0.94188,-18.406
0.94195,-18.489
0.94203,-18.285
0.9421,-19.169
0.94217,-12.488
0.94225,-11.507
0.94232,-11.726
0.94239,-11.615
0.94246,-11.587
0.94254,-11.264
0.94261,-11.099
0.94268,-12.623
0.94276,-12.116
0.94283,-12.212
0.9429,-12.249
0.94298,-12.31
0.94305,-12.724
0.94312,-13.399
0.9432,-15.813
0.94327,-16.149
0.94334,-16.18
0.94342,-16.317
0.94349,-16.231
0.94356,-17.359
0.94364,-16.548
0.94371,-15.641
0.94378,-15.831
0.94386,-15.747
0.94393,-15.812
0.944,-15.614
0.94408,-16.184
0.94415,-20.105
0.94422,-19.119
0.9443,-18.96
0.94437,-18.639
0.94444,-18.412
0.94452,-18.055
0.94459,-16.823
0.94466,-17.642
0.94474,-18.025
0.94481,-18.265
0.94488,-18.567
0.94496,-18.595
0.94503,-19.85
0.9451,-18.997
0.94517,-18.058
0.94525,-18.242
0.94532,-18.138
0.94539,-18.142
0.94547,-18.006
0.94554,-18.589
0.94561,-22.129
0.94569,-21.394
0.94576,-21.483
0.94583,-21.456
0.94591,-21.437
0.94598,-21.587
0.94605,-14.648
0.94613,-13.799
0.9462,-13.881
0.94627,-13.803
0.94635,-13.876
0.94642,-13.722
0.94649,-14.71
0.94657,-18.49
0.94664,-18.049
0.94671,-18.41
0.94679,-18.363
0.94686,-18.383
0.94693,-18.225
0.94701,-19.339
0.94708,-29.697
0.94715,-31.211
0.94723,-31.713
0.9473,-32.248
0.94737,-31.62
0.94745,-31.057
0.94752,-21.505
0.94759,-20.237
0.94767,-20.236
0.94774,-20.125
0.94781,-20.141
0.94789,-20.059
0.94796,-20.457
0.94803,-21.495
0.9481,-21.226
0.94818,-21.501
0.94825,-21.377
0.94832,-21.074
0.9484,-20.121
0.94847,-17.89
0.94854,-16.018
0.94862,-15.525
0.94869,-15.579
0.94876,-15.635
0.94884,-15.722
0.94891,-16.294
0.94898,-13.511
0.94906,-13.344
0.94913,-13.408
0.9492,-13.338
0.94928,-13.387
0.94935,-13.233
0.94942,-14.188
0.9495,-20.888
0.94957,-22.252
0.94964,-22.886
0.94972,-22.985
0.94979,-22.35
0.94986,-21.089
0.94994,-16.632
0.95001,-13.585
0.95008,-12.888
0.95016,-12.864
0.95023,-12.828
0.9503,-12.835
0.95038,-13.131
0.95045,-14.882
0.95052,-19.265
0.9506,-20.393
0.95067,-20.777
0.95074,-21.16
0.95081,-21.557
0.95089,-23.503
0.95096,-19.638
0.95103,-18.583
0.95111,-18.796
0.95118,-18.731
0.95125,-18.763
0.95133,-18.52
0.9514,-18.957
0.95147,-22.815
0.95155,-21.728
0.95162,-21.58
0.95169,-21.461
0.95177,-21.39
0.95184,-21.625
0.95191,-22.21
0.95199,-24.461
0.95206,-25.643
0.95213,-26.012
0.95221,-26.382
0.95228,-26.386
0.95235,-27.339
0.95243,-18.13
0.9525,-17.076
0.95257,-17.242
0.95265,-17.155
0.95272,-17.224
0.95279,-17.043
0.95287,-18.071
0.95294,-29.684
0.95301,-28.832
0.95309,-29.388
0.95316,-29.341
0.95323,-29.104
0.95331,-28.666
0.95338,-19.387
0.95345,-18.388
0.95352,-18.483
0.9536,-18.367
0.95367,-18.378
0.95374,-18.079
0.95382,-18.926
0.95389,-19.895
0.95396,-19.184
0.95404,-19.486
0.95411,-19.525
0.95418,-19.638
0.95426,-19.515
0.95433,-18.58
0.9544,-18.143
0.95448,-17.244
0.95455,-17.136
0.95462,-16.991
0.9547,-16.864
0.95477,-16.943
0.95484,-14.105
0.95492,-14.083
0.95499,-14.371
0.95506,-14.381
0.95514,-14.513
0.95521,-14.421
0.95528,-15.571
0.95536,-23.636
0.95543,-23.517
0.9555,-23.756
0.95558,-23.523
0.95565,-23.063
0.95572,-21.366
0.9558,-17.096
0.95587,-14.415
0.95594,-13.906
0.95602,-13.851
0.95609,-13.809
0.95616,-13.851
0.95624,-14.017
0.95631,-15.96
0.95638,-19.693
0.95645,-19.953
0.95653,-20.283
0.9566,-20.253
0.95667,-20.756
0.95675,-23.24
0.95682,-22.429
0.95689,-22.102
0.95697,-22.068
0.95704,-22.211
0.95711,-22.228
0.95719,-21.935
0.95726,-21.217
0.95733,-22.72
0.95741,-23.355
0.95748,-23.757
0.95755,-23.958
0.95763,-23.71
0.9577,-24.181
0.95777,-17.146
0.95785,-15.978
0.95792,-16.056
0.95799,-15.957
0.95807,-15.99
0.95814,-15.758
0.95821,-16.387
0.95829,-12.652
0.95836,-11.736
0.95843,-11.931
0.95851,-11.882
0.95858,-11.958
0.95865,-11.832
0.95873,-13.006
0.9588,-26.242
0.95887,-25.943
0.95895,-26.397
0.95902,-26.265
0.95909,-26.401
0.95916,-26.459
0.95924,-27.192
0.95931,-29.979
0.95938,-29.785
0.95946,-30.545
0.95953,-30.68
0.9596,-30.602
0.95968,-31.128
0.95975,-26.472
0.95982,-26.016
0.9599,-26.213
0.95997,-26.182
0.96004,-26.249
0.96012,-25.846
0.96019,-24.85
0.96026,-25.215
0.96034,-24.707
0.96041,-24.754
0.96048,-24.764
0.96056,-24.808
0.96063,-25.507
0.9607,-26.448
0.96078,-28.413
0.96085,-28.886
0.96092,-28.902
0.961,-28.859
0.96107,-28.697
0.96114,-29.487
0.96122,-36.747
0.96129,-38.079
0.96136,-38.219
0.96144,-38.294
0.96151,-38.815
0.96158,-38.87
0.96166,-40.108
0.96173,-37.703
0.9618,-35.617
0.96188,-35.638
0.96195,-35.844
0.96202,-36.095
0.96209,-36.016
0.96217,-35.499
0.96224,-36.813
0.96231,-39.468
0.96239,-37.668
0.96246,-37.282
0.96253,-36.895
0.96261,-36.717
0.96268,-32.042
0.96275,-31.294
0.96283,-31.556
0.9629,-31.896
0.96297,-31.88
0.96305,-31.699
0.96312,-31.935
0.96319,-33.333
0.96327,-32.455
0.96334,-31.941
0.96341,-31.853
0.96349,-31.193
0.96356,-31.176
0.96363,-31.275
0.96371,-32.165
0.96378,-32.487
0.96385,-32.99
0.96393,-32.868
0.964,-33.318
0.96407,-33.688
0.96415,-32.246
0.96422,-31.931
0.96429,-31.996
0.96437,-31.941
0.96444,-32.389
0.96451,-32.313
0.96459,-32.433
0.96466,-34.025
0.96473,-33.138
0.9648,-32.898
0.96488,-32.561
0.96495,-32.235
0.96502,-32.399
0.9651,-31.865
0.96517,-32.658
0.96524,-33.219
0.96532,-33.642
0.96539,-34.227
0.96546,-33.981
0.96554,-34.483
0.96561,-37.025
0.96568,-36.506
0.96576,-36.332
0.96583,-36.271
0.9659,-36.643
0.96598,-36.883
0.96605,-32.366
0.96612,-29.263
0.9662,-28.623
0.96627,-28.588
0.96634,-28.561
0.96642,-28.527
0.96649,-28.903
0.96656,-31.137
0.96664,-36.937
0.96671,-39.136
0.96678,-38.496
0.96686,-38.564
0.96693,-39.152
0.967,-36.954
0.96708,-31.084
0.96715,-29.748
0.96722,-29.831
0.9673,-29.876
0.96737,-29.84
0.96744,-29.757
0.96752,-30.654
0.96759,-35.107
0.96766,-36.971
0.96773,-36.923
0.96781,-37.364
0.96788,-37.073
0.96795,-37.596
0.96803,-38.63
0.9681,-39.073
0.96817,-38.825
0.96825,-38.752
0.96832,-37.974
0.96839,-37.875
0.96847,-38.398
0.96854,-34.35
0.96861,-33.759
0.96869,-33.793
0.96876,-33.832
0.96883,-34.324
0.96891,-34.19
0.96898,-33.701
0.96905,-32.655
0.96913,-31.944
0.9692,-31.983
0.96927,-31.778
0.96935,-31.638
0.96942,-31.737
0.96949,-32.498
0.96957,-34.829
0.96964,-34.564
0.96971,-34.691
0.96979,-34.926
0.96986,-34.761
0.96993,-34.873
0.97001,-31.558
0.97008,-31.037
0.97015,-31.343
0.97023,-31.429
0.9703,-31.556
0.97037,-31.324
0.97044,-32.08
0.97052,-36.651
0.97059,-35.564
0.97066,-34.003
0.97074,-33.596
0.97081,-33.258
0.97088,-33.296
0.97096,-27.004
0.97103,-26.231
0.9711,-26.523
0.97118,-26.694
0.97125,-26.614
0.97132,-26.432
0.9714,-27.384
0.97147,-28.097
0.97154,-27.186
0.97162,-27.277
0.97169,-27.223
0.97176,-27.478
0.97184,-27.338
0.97191,-28.345
0.97198,-37.228
0.97206,-37.354
0.97213,-37.677
0.9722,-37.746
0.97228,-37.42
0.97235,-37.296
0.97242,-33.327
0.9725,-32.151
0.97257,-32.104
0.97264,-32.05
0.97272,-31.988
0.97279,-31.904
0.97286,-32.444
0.97294,-32.396
0.97301,-32.41
0.97308,-32.722
0.97316,-32.602
0.97323,-32.522
0.9733,-32.213
0.97337,-32.536
0.97345,-35.46
0.97352,-34.761
0.97359,-34.689
0.97367,-34.995
0.97374,-34.056
0.97381,-34.274
0.97389,-30.693
0.97396,-29.742
0.97403,-29.931
0.97411,-29.972
0.97418,-30.112
0.97425,-30.357
0.97433,-31.19
0.9744,-33.152
0.97447,-33.263
0.97455,-33.293
0.97462,-32.965
0.97469,-33.224
0.97477,-33.023
0.97484,-32.906
0.97491,-35.335
0.97499,-34.975
0.97506,-35.347
0.97513,-35.771
0.97521,-35.093
0.97528,-35.384
0.97535,-31.543
0.97543,-31.009
0.9755,-31.136
0.97557,-31.043
0.97565,-31.056
0.97572,-31.163
0.97579,-32.224
0.97587,-32.055
0.97594,-30.96
0.97601,-31.152
0.97608,-31.017
0.97616,-30.984
0.97623,-30.785
0.9763,-31.359
0.97638,-36.166
0.97645,-36.651
0.97652,-36.953
0.9766,-36.341
0.97667,-35.043
0.97674,-34.914
0.97682,-31.418
0.97689,-30.184
0.97696,-30.122
0.97704,-30.13
0.97711,-30.474
0.97718,-30.772
0.97726,-31.545
0.97733,-34.722
0.9774,-36.155
0.97748,-35.966
0.97755,-36.096
0.97762,-35.872
0.9777,-35.544
0.97777,-36.309
0.97784,-40.556
0.97792,-40.897
0.97799,-40.163
0.97806,-39.148
0.97814,-40.142
0.97821,-39.657
0.97828,-35.252
0.97836,-34.397
0.97843,-34.612
0.9785,-34.823
0.97858,-35.086
0.97865,-35.078
0.97872,-35.772
0.9788,-38.84
0.97887,-38.564
0.97894,-38.888
0.97901,-38.825
0.97909,-38.199
0.97916,-38.207
0.97923,-37.327
0.97931,-37.806
0.97938,-37.8
0.97945,-37.893
0.97953,-38.682
0.9796,-38.702
0.97967,-39.232
0.97975,-34.967
0.97982,-33.479
0.97989,-33.115
0.97997,-32.849
0.98004,-32.909
0.98011,-32.799
0.98019,-33.431
0.98026,-30.201
0.98033,-29.385
0.98041,-28.996
0.98048,-28.754
0.98055,-28.801
0.98063,-28.585
0.9807,-28.308
0.98077,-29.492
0.98085,-29.519
0.98092,-30.401
0.98099,-30.499
0.98107,-30.446
0.98114,-31.011
0.98121,-29.314
0.98129,-29.57
0.98136,-29.583
0.98143,-29.516
0.98151,-29.473
0.98158,-29.001
0.98165,-29.123
0.98172,-26.865
0.9818,-26.042
0.98187,-26.209
0.98194,-26.117
0.98202,-26.215
0.98209,-26.117
0.98216,-26.473
0.98224,-29.721
0.98231,-29.591
0.98238,-29.685
0.98246,-29.594
0.98253,-29.584
0.9826,-30.362
0.98268,-31.862
0.98275,-33.582
0.98282,-33.661
0.9829,-33.774
0.98297,-33.961
0.98304,-33.774
0.98312,-34.066
0.98319,-29.041
0.98326,-28.109
0.98334,-28.222
0.98341,-28.195
0.98348,-28.288
0.98356,-28.079
0.98363,-28.788
0.9837,-33.117
0.98378,-32.484
0.98385,-32.69
0.98392,-32.777
0.984,-32.691
0.98407,-33.106
0.98414,-32.038
0.98422,-33.056
0.98429,-33.432
0.98436,-33.404
0.98444,-33.385
0.98451,-33.314
0.98458,-33.994
0.98465,-37.716
0.98473,-36.252
0.9848,-36.215
0.98487,-35.805
0.98495,-35.568
0.98502,-35.292
0.98509,-34.766
0.98517,-34.741
0.98524,-34.846
0.98531,-34.131
0.98539,-34.325
0.98546,-33.763
0.98553,-33.496
0.98561,-24.486
0.98568,-23.503
0.98575,-23.631
0.98583,-23.601
0.9859,-23.644
0.98597,-23.516
0.98605,-24.452
0.98612,-27.992
0.98619,-27.377
0.98627,-27.651
0.98634,-27.546
0.98641,-27.395
0.98649,-27.109
0.98656,-27.064
0.98663,-27.505
0.98671,-26.957
0.98678,-27.129
0.98685,-27.22
0.98693,-27.466
0.987,-27.807
0.98707,-29.55
0.98715,-34.132
0.98722,-33.826
0.98729,-33.593
0.98736,-33.682
0.98744,-33.089
0.98751,-33.449
0.98758,-33.875
0.98766,-34.471
0.98773,-34.905
0.9878,-35.138
0.98788,-35.458
0.98795,-36.063
0.98802,-32.658
0.9881,-30.397
0.98817,-29.857
0.98824,-29.813
0.98832,-29.746
0.98839,-29.716
0.98846,-30.034
0.98854,-31.31
0.98861,-34.021
0.98868,-34.306
0.98876,-34.458
0.98883,-34.377
0.9889,-34.213
0.98898,-34.28
0.98905,-33.248
0.98912,-32.816
0.9892,-32.94
0.98927,-33.085
0.98934,-32.716
0.98942,-32.46
0.98949,-32.988
0.98956,-34.256
0.98964,-33.807
0.98971,-33.533
0.98978,-33.416
0.98986,-34.004
0.98993,-34.196
0.99,-32.205
0.99008,-32.26
0.99015,-32.478
0.99022,-32.73
0.99029,-32.872
0.99037,-32.843
0.99044,-33.876
0.99051,-32.2
0.99059,-31.446
0.99066,-31.659
0.99073,-31.615
0.99081,-31.547
0.99088,-31.262
0.99095,-31.484
0.99103,-33.356
0.9911,-32.537
0.99117,-32.012
0.99125,-31.878
0.99132,-31.938
0.99139,-32.217
0.99147,-31.505
0.99154,-32.34
0.99161,-32.507
0.99169,-32.793
0.99176,-32.855
0.99183,-32.8
0.99191,-33.39
0.99198,-34.482
0.99205,-34.028
0.99213,-34.69
0.9922,-33.642
0.99227,-32.996
0.99235,-32.352
0.99242,-30.829
0.99249,-30.316
0.99257,-30.105
0.99264,-30.292
0.99271,-30.867
0.99279,-30.994
0.99286,-31.497
0.99293,-28.899
0.993,-28.664
0.99308,-28.712
0.99315,-28.655
0.99322,-28.751
0.9933,-28.607
0.99337,-29.629
0.99344,-37.814
0.99352,-38.995
0.99359,-39.986
0.99366,-38.291
0.99374,-37.047
0.99381,-36.844
0.99388,-35.508
0.99396,-33.022
0.99403,-32.39
0.9941,-32.465
0.99418,-32.898
0.99425,-33.22
0.99432,-33.699
0.9944,-32.023
0.99447,-32.638
0.99454,-32.982
0.99462,-32.947
0.99469,-32.989
0.99476,-32.901
0.99484,-33.572
0.99491,-33.018
0.99498,-32.252
0.99506,-32.415
0.99513,-32.323
0.9952,-32.352
0.99528,-32.172
0.99535,-32.203
0.99542,-33.452
0.9955,-32.693
0.99557,-32.431
0.99564,-31.949
0.99572,-31.604
0.99579,-31.792
0.99586,-30.62
0.99593,-31.072
0.99601,-31.174
0.99608,-31.172
0.99615,-31.601
0.99623,-31.277
0.9963,-31.296
0.99637,-31.103
0.99645,-30.516
0.99652,-30.855
0.99659,-31.029
0.99667,-31.081
0.99674,-31.236
0.99681,-31.381
0.99689,-32.649
0.99696,-32.347
0.99703,-32.382
0.99711,-32.409
0.99718,-32.449
0.99725,-33.29
0.99733,-26.244
0.9974,-25.454
0.99747,-25.604
0.99755,-25.463
0.99762,-25.503
0.99769,-25.305
0.99777,-26.233
0.99784,-32.338
0.99791,-31.555
0.99799,-31.642
0.99806,-31.797
0.99813,-31.378
0.99821,-30.33
0.99828,-27.878
0.99835,-25.617
0.99843,-25.069
0.9985,-25.119
0.99857,-25.106
0.99864,-25.174
0.99872,-25.599
0.99879,-27.742
0.99886,-33.834
0.99894,-35.081
0.99901,-35.311
0.99908,-35.92
0.99916,-36.774
0.99923,-36.58
0.9993,-33.895
0.99938,-33.452
0.99945,-33.863
0.99952,-33.828
0.9996,-33.676
0.99967,-33.232
0.99974,-30.945
0.99982,-28.886
0.99989,-28.22
0.99996,-28.249
1,-28.194
1.0001,-28.158
1.0002,-28.57
1.0003,-30.375
1.0003,-33.99
1.0004,-34.411
1.0005,-34.256
1.0005,-34.413
1.0006,-34.047
1.0007,-34.171
1.0008,-34.111
1.0008,-34.083
1.0009,-34.298
1.001,-34.334
1.0011,-34.47
1.0011,-32.99
1.0012,-29.04
1.0013,-26.54
1.0014,-25.894
1.0014,-25.881
1.0015,-25.879
1.0016,-25.887
1.0016,-26.498
1.0017,-28.058
1.0018,-31.376
1.0019,-32.271
1.0019,-32.188
1.002,-32.29
1.0021,-32.163
1.0022,-32.877
1.0022,-25.86
1.0023,-24.719
1.0024,-24.857
1.0025,-24.792
1.0025,-24.808
1.0026,-24.617
1.0027,-25.414
1.0027,-32.096
1.0028,-32.51
1.0029,-32.716
1.003,-32.921
1.003,-33.216
1.0031,-33.567
1.0032,-29.456
1.0033,-28.954
1.0033,-29.101
1.0034,-28.998
1.0035,-28.813
1.0036,-28.576
1.0036,-29.451
1.0037,-30.525
1.0038,-29.953
1.0038,-30.119
1.0039,-30.238
1.004,-30.563
1.0041,-30.232
1.0041,-29.945
1.0042,-32.281
1.0043,-32.049
1.0044,-32.211
1.0044,-32.201
1.0045,-32.22
1.0046,-33.204
1.0047,-32.03
1.0047,-31.785
1.0048,-31.391
1.0049,-31.259
1.0049,-31.362
1.005,-31.235
1.0051,-31.439
1.0052,-31.941
1.0052,-31.803
1.0053,-32.514
1.0054,-32.47
1.0055,-32.1
1.0055,-31.96
1.0056,-32.602
1.0057,-35.263
1.0057,-35.097
1.0058,-34.908
1.0059,-34.937
1.006,-35.563
1.006,-36.038
1.0061,-38.681
1.0062,-41.364
1.0063,-41.877
1.0063,-42.443
1.0064,-43.492
1.0065,-44.46
1.0066,-41.342
1.0066,-34.767
1.0067,-33.844
1.0068,-33.952
1.0068,-33.952
1.0069,-33.876
1.007,-33.278
1.0071,-32.441
1.0071,-31.925
1.0072,-31.503
1.0073,-31.506
1.0074,-31.303
1.0074,-31.221
1.0075,-31.544
1.0076,-30.724
1.0077,-31.439
1.0077,-31.569
1.0078,-31.66
1.0079,-31.812
1.0079,-31.851
1.008,-33.075
1.0081,-34.139
1.0082,-33.348
1.0082,-33.452
1.0083,-33.419
1.0084,-33.622
1.0085,-33.426
1.0085,-33.064
1.0086,-35.009
1.0087,-34.74
1.0088,-34.565
1.0088,-34.582
1.0089,-34.397
1.009,-34.525
1.009,-30.356
1.0091,-29.724
1.0092,-29.932
1.0093,-29.912
1.0093,-29.93
1.0094,-29.831
1.0095,-30.837
1.0096,-36.924
1.0096,-36.953
1.0097,-36.948
1.0098,-37.199
1.0099,-37.36
1.0099,-36.821
1.01,-36.217
1.0101,-38.024
1.0101,-37.332
1.0102,-37.296
1.0103,-37.288
1.0104,-37.313
1.0104,-38.529
1.0105,-38.111
1.0106,-38.006
1.0107,-39.33
1.0107,-39.334
1.0108,-38.928
1.0109,-38.614
1.011,-39.193
1.011,-38.356
1.0111,-37.146
1.0112,-37.105
1.0112,-37.22
1.0113,-37.426
1.0114,-36.654
1.0115,-34.837
1.0115,-34.059
1.0116,-33.537
1.0117,-33.438
1.0118,-33.279
1.0118,-33.117
1.0119,-33.641
1.012,-32.543
1.012,-32.819
1.0121,-33.209
1.0122,-32.99
1.0123,-33.164
1.0123,-32.964
1.0124,-33.649
1.0125,-37.741
1.0126,-37.833
1.0126,-38.078
1.0127,-38.83
1.0128,-37.556
1.0129,-37.113
1.0129,-34.078
1.013,-31.296
1.0131,-30.62
1.0131,-30.511
1.0132,-30.493
1.0133,-30.494
1.0134,-30.692
1.0134,-30.054
1.0135,-31.203
1.0136,-31.495
1.0137,-31.466
1.0137,-31.494
1.0138,-31.592
1.0139,-32.335
1.014,-29.036
1.014,-28.044
1.0141,-28.283
1.0142,-28.299
1.0142,-28.421
1.0143,-28.289
1.0144,-29.276
1.0145,-36.692
1.0145,-36.353
1.0146,-36.498
1.0147,-36.435
1.0148,-36.486
1.0148,-36.705
1.0149,-36.773
1.015,-37.997
1.0151,-37.9
1.0151,-38.12
1.0152,-38.163
1.0153,-37.566
1.0153,-37.788
1.0154,-40.189
1.0155,-40.9
1.0156,-41.005
1.0156,-39.026
1.0157,-38.416
1.0158,-37.051
1.0159,-33.503
1.0159,-31.078
1.016,-30.683
1.0161,-30.748
1.0162,-30.834
1.0162,-30.874
1.0163,-31.525
1.0164,-33.637
1.0164,-37.702
1.0165,-37.676
1.0166,-37.643
1.0167,-37.673
1.0167,-37.815
1.0168,-38.28
1.0169,-36.5
1.017,-36.065
1.017,-35.958
1.0171,-35.827
1.0172,-36.023
1.0172,-34.672
1.0173,-32.972
1.0174,-32.621
1.0175,-32.298
1.0175,-32.515
1.0176,-32.495
1.0177,-32.396
1.0178,-33.424
1.0178,-32.184
1.0179,-32.207
1.018,-32.336
1.0181,-32.223
1.0181,-32.462
1.0182,-32.425
1.0183,-33.425
1.0183,-32.169
1.0184,-31.37
1.0185,-31.624
1.0186,-31.457
1.0186,-31.473
1.0187,-31.244
1.0188,-31.263
1.0189,-33.459
1.0189,-32.736
1.019,-32.917
1.0191,-32.756
1.0192,-32.589
1.0192,-32.614
1.0193,-30.448
1.0194,-30.637
1.0194,-30.721
1.0195,-30.66
1.0196,-30.941
1.0197,-30.895
1.0197,-32.027
1.0198,-36.158
1.0199,-35.624
1.02,-36.413
1.02,-36.44
1.0201,-36.317
1.0202,-35.941
1.0203,-34.911
1.0203,-35.406
1.0204,-34.329
1.0205,-33.962
1.0205,-33.84
1.0206,-33.774
1.0207,-34.155
1.0208,-35.769
1.0208,-37.627
1.0209,-40.135
1.021,-41.173
1.0211,-42.297
1.0211,-43.442
1.0212,-44.289
1.0213,-44.212
1.0214,-44.217
1.0214,-43.459
1.0215,-42.131
1.0216,-41.204
1.0216,-41.149
1.0217,-37.55
1.0218,-34.266
1.0219,-33.56
1.0219,-33.691
1.022,-33.799
1.0221,-33.721
1.0222,-33.792
1.0222,-35.216
1.0223,-38.538
1.0224,-38.284
1.0225,-38.052
1.0225,-38.079
1.0226,-38.292
1.0227,-38.993
1.0227,-36.919
1.0228,-36.743
1.0229,-37.283
1.023,-37.163
1.023,-37.374
1.0231,-37.253
1.0232,-37.439
1.0233,-41.434
1.0233,-41.555
1.0234,-42.359
1.0235,-42.864
1.0235,-41.728
1.0236,-41.456
1.0237,-34.246
1.0238,-33.321
1.0238,-33.499
1.0239,-33.247
1.024,-33.271
1.0241,-33.172
1.0241,-34.162
1.0242,-34.605
1.0243,-33.158
1.0244,-33.114
1.0244,-32.968
1.0245,-32.973
1.0246,-32.831
1.0246,-32.856
1.0247,-35.241
1.0248,-35.481
1.0249,-35.704
1.0249,-36.175
1.025,-36.155
1.0251,-36.513
1.0252,-38.68
1.0252,-40.03
1.0253,-38.866
1.0254,-38.587
1.0255,-38.529
1.0255,-37.825
1.0256,-37.549
1.0257,-35.13
1.0257,-34.891
1.0258,-35.292
1.0259,-35.083
1.026,-35.138
1.026,-35.013
1.0261,-34.739
1.0262,-35.592
1.0263,-35.761
1.0263,-36.16
1.0264,-36.103
1.0265,-35.949
1.0266,-36.767
1.0266,-36.246
1.0267,-36.157
1.0268,-36.056
1.0268,-36.146
1.0269,-36.508
1.027,-36.552
1.0271,-36.666
1.0271,-34.747
1.0272,-34.431
1.0273,-34.306
1.0274,-34.134
1.0274,-34.23
1.0275,-34.246
1.0276,-35.264
1.0277,-41.778
1.0277,-42.074
1.0278,-41.522
1.0279,-41.109
1.0279,-39.68
1.028,-39.36
1.0281,-35.651
1.0282,-34.671
1.0282,-34.711
1.0283,-34.915
1.0284,-34.93
1.0285,-35.138
1.0285,-35.873
1.0286,-32.472
1.0287,-31.539
1.0287,-31.746
1.0288,-31.742
1.0289,-31.86
1.029,-31.534
1.029,-31.807
1.0291,-35.441
1.0292,-35.175
1.0293,-35.248
1.0293,-35.286
1.0294,-35.33
1.0295,-36.092
1.0296,-37.9
1.0296,-41.021
1.0297,-41.482
1.0298,-40.423
1.0298,-39.298
1.0299,-39.064
1.03,-39.371
1.0301,-40.1
1.0301,-40.079
1.0302,-40.692
1.0303,-42.196
1.0304,-43.915
1.0304,-42.074
1.0305,-38.853
1.0306,-37.57
1.0307,-36.587
1.0307,-36.017
1.0308,-35.353
1.0309,-35.164
1.0309,-35.735
1.031,-35.502
1.0311,-35.577
1.0312,-36.11
1.0312,-36.686
1.0313,-37.364
1.0314,-37.371
1.0315,-38.046
1.0315,-39.034
1.0316,-39.134
1.0317,-39.681
1.0318,-39.776
1.0318,-40.343
1.0319,-40.265
1.032,-36.109
1.032,-35.065
1.0321,-34.502
1.0322,-34.381
1.0323,-34.406
1.0323,-34.149
1.0324,-34.683
1.0325,-33.436
1.0326,-33.408
1.0326,-33.871
1.0327,-33.811
1.0328,-33.828
1.0329,-33.544
1.0329,-34.073
1.033,-36.604
1.0331,-35.813
1.0331,-35.411
1.0332,-35.018
1.0333,-34.858
1.0334,-34.25
1.0334,-32.422
1.0335,-32.079
1.0336,-31.957
1.0337,-32.107
1.0337,-32.129
1.0338,-32
1.0339,-32.938
1.0339,-36.233
1.034,-38.622
1.0341,-38.781
1.0342,-39.102
1.0342,-40.312
1.0343,-42.485
1.0344,-41.281
1.0345,-39.165
1.0345,-39.118
1.0346,-38.99
1.0347,-38.879
1.0348,-38.349
1.0348,-37.669
1.0349,-35.764
1.035,-35.33
1.035,-35.169
1.0351,-35.179
1.0352,-35.141
1.0353,-35.426
1.0353,-36.158
1.0354,-36.938
1.0355,-37.197
1.0356,-37.604
1.0356,-37.276
1.0357,-36.809
1.0358,-36.472
1.0359,-36.878
1.0359,-35.71
1.036,-35.153
1.0361,-35.15
1.0361,-35.285
1.0362,-35.552
1.0363,-35.566
1.0364,-35.895
1.0364,-38.794
1.0365,-38.211
1.0366,-38.011
1.0367,-38.196
1.0367,-37.969
1.0368,-38.183
1.0369,-37.982
1.037,-37.895
1.037,-38.613
1.0371,-39.284
1.0372,-39.464
1.0372,-39.771
1.0373,-40.663
1.0374,-40.096
1.0375,-39.429
1.0375,-39.111
1.0376,-39.14
1.0377,-39.228
1.0378,-38.94
1.0378,-38.63
1.0379,-41.044
1.038,-41.036
1.0381,-41.452
1.0381,-40.982
1.0382,-40.808
1.0383,-41.493
1.0383,-40.274
1.0384,-39.703
1.0385,-40.099
1.0386,-39.937
1.0386,-40.451
1.0387,-39.628
1.0388,-39.177
1.0389,-35.019
1.0389,-34.17
1.039,-33.953
1.0391,-33.703
1.0392,-33.594
1.0392,-33.558
1.0393,-33.54
1.0394,-34.062
1.0394,-33.789
1.0395,-33.989
1.0396,-34.052
1.0397,-34.226
1.0397,-34.478
1.0398,-35.085
1.0399,-37.426
1.04,-37.388
1.04,-37.036
1.0401,-36.762
1.0402,-35.918
1.0402,-35.596
1.0403,-30.659
1.0404,-29.824
1.0405,-30.113
1.0405,-30.102
1.0406,-30.142
1.0407,-30.205
1.0408,-31.267
1.0408,-38.027
1.0409,-37.114
1.041,-36.901
1.0411,-37.456
1.0411,-36.343
1.0412,-37.974
1.0413,-22.552
1.0413,-21.426
1.0414,-21.543
1.0415,-21.433
1.0416,-21.445
1.0416,-21.182
1.0417,-21.879
1.0418,-25.168
1.0419,-24.616
1.0419,-24.917
1.042,-24.983
1.0421,-25.148
1.0422,-25.2
1.0422,-25.766
1.0423,-29.553
1.0424,-28.832
1.0424,-28.641
1.0425,-28.507
1.0426,-28.378
1.0427,-29.011
1.0427,-31.488
1.0428,-33.703
1.0429,-34.982
1.043,-35.418
1.043,-36.385
1.0431,-35.505
1.0432,-34.46
1.0433,-28.937
1.0433,-28.18
1.0434,-28.384
1.0435,-28.207
1.0435,-27.737
1.0436,-26.833
1.0437,-21.681
1.0438,-19.757
1.0438,-19.349
1.0439,-19.315
1.044,-19.314
1.0441,-19.325
1.0441,-19.97
1.0442,-23.493
1.0443,-29.259
1.0444,-30.607
1.0444,-31.238
1.0445,-31.682
1.0446,-31.168
1.0446,-29.848
1.0447,-22.31
1.0448,-21.374
1.0449,-21.597
1.0449,-21.548
1.045,-21.621
1.0451,-21.56
1.0452,-22.71
1.0452,-33.683
1.0453,-33.809
1.0454,-34.006
1.0454,-33.968
1.0455,-33.864
1.0456,-34.602
1.0457,-28.445
1.0457,-27.383
1.0458,-27.424
1.0459,-27.361
1.046,-27.433
1.046,-27.239
1.0461,-28.037
1.0462,-31.658
1.0463,-31.395
1.0463,-31.74
1.0464,-31.669
1.0465,-31.765
1.0465,-31.771
1.0466,-32.825
1.0467,-37.541
1.0468,-36.385
1.0468,-36.497
1.0469,-36.48
1.047,-36.127
1.0471,-36.213
1.0471,-24.44
1.0472,-23.434
1.0473,-23.585
1.0474,-23.496
1.0474,-23.534
1.0475,-23.317
1.0476,-24.325
1.0476,-32.189
1.0477,-31.88
1.0478,-32.588
1.0479,-32.601
1.0479,-32.954
1.048,-32.327
1.0481,-30.617
1.0482,-30.407
1.0482,-29.904
1.0483,-29.68
1.0484,-29.657
1.0485,-29.492
1.0485,-30.111
1.0486,-23.896
1.0487,-23.138
1.0487,-23.377
1.0488,-23.364
1.0489,-23.418
1.049,-23.272
1.049,-24.374
1.0491,-31.995
1.0492,-31.039
1.0493,-30.977
1.0493,-30.418
1.0494,-29.786
1.0495,-28.455
1.0496,-23.318
1.0496,-21.594
1.0497,-21.304
1.0498,-21.333
1.0498,-21.402
1.0499,-21.443
1.05,-22.21
1.0501,-26.207
1.0501,-32.496
1.0502,-33.599
1.0503,-33.657
1.0504,-33.9
1.0504,-32.717
1.0505,-31.677
1.0506,-22.744
1.0507,-21.761
1.0507,-21.971
1.0508,-21.914
1.0509,-21.985
1.0509,-21.825
1.051,-21.998
1.0511,-24.91
1.0512,-24.327
1.0512,-24.264
1.0513,-24.163
1.0514,-24.124
1.0515,-24.612
1.0515,-25.789
1.0516,-28.173
1.0517,-28.711
1.0517,-28.937
1.0518,-29.059
1.0519,-28.89
1.052,-29.772
1.052,-30.364
1.0521,-29.348
1.0522,-29.377
1.0523,-29.402
1.0523,-29.583
1.0524,-29.338
1.0525,-29.729
1.0526,-33.597
1.0526,-33.706
1.0527,-34.359
1.0528,-34.319
1.0528,-34.376
1.0529,-35.525
1.053,-25.985
1.0531,-25.021
1.0531,-25.233
1.0532,-25.16
1.0533,-25.222
1.0534,-24.963
1.0534,-25.808
1.0535,-26.341
1.0536,-25.336
1.0537,-25.523
1.0537,-25.462
1.0538,-25.535
1.0539,-25.398
1.0539,-26.277
1.054,-32.037
1.0541,-31.273
1.0542,-31.017
1.0542,-30.849
1.0543,-30.746
1.0544,-31.092
1.0545,-30.23
1.0545,-31.065
1.0546,-31.484
1.0547,-31.673
1.0548,-31.725
1.0548,-31.673
1.0549,-32.279
1.055,-32.828
1.055,-31.96
1.0551,-31.77
1.0552,-31.482
1.0553,-31.49
1.0553,-30.842
1.0554,-27.681
1.0555,-26.341
1.0556,-26.059
1.0556,-26.146
1.0557,-26.208
1.0558,-26.14
1.0559,-26.853
1.0559,-26.025
1.056,-26.503
1.0561,-26.879
1.0561,-26.876
1.0562,-26.97
1.0563,-26.752
1.0564,-27.772
1.0564,-27.008
1.0565,-25.805
1.0566,-25.881
1.0567,-25.669
1.0567,-25.565
1.0568,-25.25
1.0569,-23.474
1.0569,-23.301
1.057,-22.803
1.0571,-22.766
1.0572,-22.807
1.0572,-22.754
1.0573,-23.252
1.0574,-20.83
1.0575,-20.772
1.0575,-21.099
1.0576,-21.086
1.0577,-21.188
1.0578,-21.032
1.0578,-22.093
1.0579,-28.465
1.058,-27.322
1.058,-27.583
1.0581,-27.389
1.0582,-27.215
1.0583,-26.821
1.0583,-24.853
1.0584,-24.568
1.0585,-24.235
1.0586,-24.195
1.0586,-24.27
1.0587,-24.31
1.0588,-24.975
1.0589,-27.502
1.0589,-30.333
1.059,-31.053
1.0591,-30.786
1.0591,-30.611
1.0592,-30.158
1.0593,-30.414
1.0594,-28.262
1.0594,-27.619
1.0595,-27.901
1.0596,-28.074
1.0597,-28.207
1.0597,-28.17
1.0598,-28.565
1.0599,-31.764
1.06,-31.019
1.06,-31.092
1.0601,-31.086
1.0602,-31.029
1.0602,-31.434
1.0603,-30.99
1.0604,-31.797
1.0605,-32.308
1.0605,-32.018
1.0606,-31.988
1.0607,-31.331
1.0608,-30.135
1.0608,-22.511
1.0609,-21.517
1.061,-21.665
1.0611,-21.638
1.0611,-21.717
1.0612,-21.649
1.0613,-22.259
1.0613,-27.176
1.0614,-26.598
1.0615,-26.452
1.0616,-26.285
1.0616,-26.067
1.0617,-26.333
1.0618,-26.395
1.0619,-27.345
1.0619,-27.997
1.062,-28.201
1.0621,-28.514
1.0621,-28.343
1.0622,-29.104
1.0623,-24.487
1.0624,-23.422
1.0624,-23.557
1.0625,-23.417
1.0626,-23.436
1.0627,-23.224
1.0627,-22.741
1.0628,-24.38
1.0629,-23.982
1.063,-24.03
1.063,-24.088
1.0631,-24.082
1.0632,-24.685
1.0632,-25.587
1.0633,-27.013
1.0634,-27.404
1.0635,-27.331
1.0635,-27.371
1.0636,-27.192
1.0637,-28.067
1.0638,-28.135
1.0638,-27.244
1.0639,-27.361
1.064,-27.339
1.0641,-27.317
1.0641,-26.908
1.0642,-26.304
1.0643,-28.438
1.0643,-28.597
1.0644,-28.809
1.0645,-28.922
1.0646,-29.015
1.0646,-30.189
1.0647,-32.958
1.0648,-33.877
1.0649,-34.077
1.0649,-33.964
1.065,-34.093
1.0651,-33.547
1.0652,-31.348
1.0652,-25.347
1.0653,-24.432
1.0654,-24.567
1.0654,-24.532
1.0655,-24.582
1.0656,-24.527
1.0657,-25.47
1.0657,-30.121
1.0658,-29.624
1.0659,-29.666
1.066,-29.583
1.066,-29.469
1.0661,-30.047
1.0662,-24.487
1.0663,-23.891
1.0663,-24.118
1.0664,-24.044
1.0665,-24.128
1.0665,-23.888
1.0666,-24.737
1.0667,-24.993
1.0668,-24.013
1.0668,-24.115
1.0669,-24.026
1.067,-24.015
1.0671,-23.844
1.0671,-24.404
1.0672,-28.708
1.0673,-28.562
1.0674,-28.891
1.0674,-29.019
1.0675,-29.199
1.0676,-30.047
1.0676,-24.099
1.0677,-23.436
1.0678,-23.592
1.0679,-23.5
1.0679,-23.543
1.068,-23.322
1.0681,-24.178
1.0682,-28.934
1.0682,-28.267
1.0683,-28.523
1.0684,-28.576
1.0684,-28.636
1.0685,-28.611
1.0686,-27.873
1.0687,-29.045
1.0687,-28.702
1.0688,-28.666
1.0689,-28.696
1.069,-28.375
1.069,-29.021
1.0691,-19.569
1.0692,-18.579
1.0693,-18.745
1.0693,-18.652
1.0694,-18.697
1.0695,-18.499
1.0695,-19.469
1.0696,-25.207
1.0697,-24.554
1.0698,-24.888
1.0698,-24.935
1.0699,-25.1
1.07,-25.081
1.0701,-26.091
1.0701,-33.444
1.0702,-32.885
1.0703,-33.12
1.0704,-33.028
1.0704,-32.836
1.0705,-33.341
1.0706,-30.201
1.0706,-29.997
1.0707,-30.227
1.0708,-30.192
1.0709,-30.307
1.0709,-30.182
1.071,-31.116
1.0711,-39.062
1.0712,-37.833
1.0712,-37.668
1.0713,-36.792
1.0714,-36.548
1.0715,-35.175
1.0715,-31.894
1.0716,-29.612
1.0717,-29.132
1.0717,-29.268
1.0718,-29.365
1.0719,-29.376
1.072,-30.037
1.072,-29.385
1.0721,-30.345
1.0722,-30.655
1.0723,-30.574
1.0723,-30.616
1.0724,-30.361
1.0725,-30.553
1.0726,-27.943
1.0726,-26.956
1.0727,-27.07
1.0728,-27.02
1.0728,-27.066
1.0729,-26.958
1.073,-26.277
1.0731,-26.666
1.0731,-25.944
1.0732,-25.701
1.0733,-25.567
1.0734,-25.432
1.0734,-25.78
1.0735,-23.707
1.0736,-23.902
1.0736,-24.362
1.0737,-24.453
1.0738,-24.592
1.0739,-24.419
1.0739,-25.32
1.074,-28.287
1.0741,-27.272
1.0742,-27.511
1.0742,-27.475
1.0743,-27.524
1.0744,-27.464
1.0745,-28.446
1.0745,-36.104
1.0746,-36.363
1.0747,-36.403
1.0747,-36.582
1.0748,-36.635
1.0749,-37.555
1.075,-39.709
1.075,-40.168
1.0751,-40.436
1.0752,-39.73
1.0753,-38.996
1.0753,-37.109
1.0754,-34.443
1.0755,-25.535
1.0756,-24.499
1.0756,-24.644
1.0757,-24.605
1.0758,-24.692
1.0758,-24.625
1.0759,-24.688
1.076,-26.944
1.0761,-26.483
1.0761,-26.495
1.0762,-26.463
1.0763,-26.285
1.0764,-26.503
1.0764,-24.548
1.0765,-24.825
1.0766,-25.117
1.0767,-25.1
1.0767,-25.217
1.0768,-25.133
1.0769,-26.361
1.0769,-46.854
1.077,-43.537
1.0771,-44.274
1.0772,-43.501
1.0772,-43.968
1.0773,-43.642
1.0774,-39.009
1.0775,-36.222
1.0775,-35.334
1.0776,-35.383
1.0777,-35.22
1.0778,-35.032
1.0778,-35.326
1.0779,-31.64
1.078,-31.411
1.078,-31.783
1.0781,-31.709
1.0782,-31.713
1.0783,-31.267
1.0783,-31.591
1.0784,-28.297
1.0785,-27.32
1.0786,-27.477
1.0786,-27.449
1.0787,-27.543
1.0788,-27.356
1.0789,-27.188
1.0789,-29.207
1.079,-28.755
1.0791,-28.712
1.0791,-28.69
1.0792,-28.732
1.0793,-29.398
1.0794,-32.694
1.0794,-38.618
1.0795,-39.567
1.0796,-39.808
1.0797,-39.766
1.0797,-38.83
1.0798,-36.382
1.0799,-27.611
1.0799,-26.601
1.08,-26.758
1.0801,-26.588
1.0802,-26.542
1.0802,-26.312
1.0803,-25.733
1.0804,-27.218
1.0805,-26.94
1.0805,-26.923
1.0806,-27.016
1.0807,-26.977
1.0808,-27.663
1.0808,-31.373
1.0809,-36.552
1.081,-38.624
1.081,-39.989
1.0811,-41.588
1.0812,-43.942
1.0813,-41.583
1.0813,-38.131
1.0814,-37.005
1.0815,-36.881
1.0816,-36.698
1.0816,-36.569
1.0817,-36.235
1.0818,-34.038
1.0819,-33.633
1.0819,-33.298
1.082,-32.95
1.0821,-32.915
1.0821,-32.595
1.0822,-33.268
1.0823,-25.485
1.0824,-24.524
1.0824,-24.769
1.0825,-24.74
1.0826,-24.81
1.0827,-24.649
1.0827,-25.637
1.0828,-34.557
1.0829,-34.336
1.083,-34.678
1.083,-34.758
1.0831,-34.854
1.0832,-34.772
1.0832,-34.514
1.0833,-35.757
1.0834,-35.316
1.0835,-35.272
1.0835,-35.186
1.0836,-34.994
1.0837,-35.368
1.0838,-29.083
1.0838,-28.312
1.0839,-28.525
1.084,-28.464
1.0841,-28.526
1.0841,-28.356
1.0842,-29.288
1.0843,-32.732
1.0843,-31.863
1.0844,-32.041
1.0845,-31.62
1.0846,-31.45
1.0846,-31.163
1.0847,-31.519
1.0848,-34.383
1.0849,-34.023
1.0849,-34.119
1.085,-34.844
1.0851,-35.059
1.0851,-35.929
1.0852,-27.531
1.0853,-26.655
1.0854,-26.894
1.0854,-26.861
1.0855,-26.919
1.0856,-26.688
1.0857,-27.454
1.0857,-29.266
1.0858,-28.287
1.0859,-28.427
1.086,-28.369
1.086,-28.449
1.0861,-28.428
1.0862,-29.088
1.0862,-33.678
1.0863,-33.498
1.0864,-33.509
1.0865,-33.466
1.0865,-33.41
1.0866,-34.015
1.0867,-32.071
1.0868,-31.932
1.0868,-32.122
1.0869,-31.985
1.087,-31.959
1.0871,-31.565
1.0871,-31.856
1.0872,-28.771
1.0873,-27.833
1.0873,-28.011
1.0874,-28.005
1.0875,-28.102
1.0876,-28.064
1.0876,-29.032
1.0877,-35.965
1.0878,-35.558
1.0879,-35.794
1.0879,-35.935
1.088,-35.789
1.0881,-36.259
1.0882,-33.959
1.0882,-34.023
1.0883,-34.327
1.0884,-34.146
1.0884,-34.148
1.0885,-33.918
1.0886,-34.462
1.0887,-34.004
1.0887,-33.049
1.0888,-33.058
1.0889,-32.917
1.089,-32.897
1.089,-32.458
1.0891,-31.14
1.0892,-31.845
1.0893,-31.823
1.0893,-31.941
1.0894,-31.946
1.0895,-31.998
1.0895,-33.104
1.0896,-32.748
1.0897,-32.757
1.0898,-32.928
1.0898,-32.948
1.0899,-33.099
1.09,-32.837
1.0901,-33.799
1.0901,-35.19
1.0902,-33.993
1.0903,-34.148
1.0903,-34.172
1.0904,-34.227
1.0905,-34.127
1.0906,-34.687
1.0906,-39.793
1.0907,-40.113
1.0908,-39.968
1.0909,-40.145
1.0909,-39.316
1.091,-43.733
1.0911,-23.083
1.0912,-21.989
1.0912,-22.143
1.0913,-22.028
1.0914,-22.045
1.0914,-21.821
1.0915,-22.606
1.0916,-26.478
1.0917,-25.654
1.0917,-25.905
1.0918,-25.975
1.0919,-26.078
1.092,-26.047
1.092,-26.164
1.0921,-28.166
1.0922,-27.707
1.0923,-27.613
1.0923,-27.568
1.0924,-27.527
1.0925,-28.061
1.0925,-26.242
1.0926,-26.309
1.0927,-26.646
1.0928,-26.604
1.0928,-26.637
1.0929,-26.424
1.093,-27.246
1.0931,-27.719
1.0931,-26.789
1.0932,-26.983
1.0933,-27.004
1.0934,-27.072
1.0934,-26.878
1.0935,-27.327
1.0936,-31.986
1.0936,-31.637
1.0937,-31.682
1.0938,-31.79
1.0939,-31.745
1.0939,-32.546
1.094,-26.74
1.0941,-26.02
1.0942,-26.294
1.0942,-26.236
1.0943,-26.302
1.0944,-26.12
1.0945,-27.172
1.0945,-33.711
1.0946,-32.686
1.0947,-32.919
1.0947,-32.852
1.0948,-32.856
1.0949,-32.694
1.095,-33.471
1.095,-40.099
1.0951,-40.133
1.0952,-40.284
1.0953,-40.241
1.0953,-40.434
1.0954,-40.588
1.0955,-36.05
1.0956,-35.313
1.0956,-35.412
1.0957,-35.26
1.0958,-35.285
1.0958,-35.102
1.0959,-36.149
1.096,-35.364
1.0961,-34.509
1.0961,-34.446
1.0962,-34.422
1.0963,-34.456
1.0964,-34.062
1.0964,-32.897
1.0965,-33.1
1.0966,-32.554
1.0966,-32.376
1.0967,-32.207
1.0968,-32.175
1.0969,-32.508
1.0969,-29.832
1.097,-29.764
1.0971,-30.113
1.0972,-30.253
1.0972,-30.365
1.0973,-30.191
1.0974,-31.201
1.0975,-32.453
1.0975,-31.351
1.0976,-31.442
1.0977,-31.352
1.0977,-31.37
1.0978,-31.241
1.0979,-31.657
1.098,-34.86
1.098,-34.547
1.0981,-34.541
1.0982,-34.395
1.0983,-34.297
1.0983,-34.657
1.0984,-30.103
1.0985,-29.632
1.0986,-29.798
1.0986,-29.779
1.0987,-29.885
1.0988,-29.688
1.0988,-30.644
1.0989,-34.981
1.099,-34.349
1.0991,-34.458
1.0991,-34.179
1.0992,-33.895
1.0993,-33.713
1.0994,-32.186
1.0994,-33.071
1.0995,-33.103
1.0996,-33.383
1.0997,-33.733
1.0997,-33.782
1.0998,-34.826
1.0999,-28.624
1.0999,-27.611
1.1,-27.752
1.1001,-27.659
1.1002,-27.682
1.1002,-27.412
1.1003,-27.975
1.1004,-29.844
1.1005,-29.175
1.1005,-29.341
1.1006,-29.3
1.1007,-29.262
1.1008,-29.131
1.1008,-27.901
1.1009,-28.24
1.101,-27.857
1.101,-27.834
1.1011,-27.84
1.1012,-27.804
1.1013,-28.489
1.1013,-30.924
1.1014,-33.221
1.1015,-33.982
1.1016,-33.991
1.1016,-34.107
1.1017,-33.888
1.1018,-34.041
1.1018,-28.089
1.1019,-27.057
1.102,-27.222
1.1021,-27.193
1.1021,-27.293
1.1022,-27.172
1.1023,-28.161
1.1024,-36.752
1.1024,-36.824
1.1025,-37.081
1.1026,-36.92
1.1027,-37.016
1.1027,-37.73
1.1028,-33.317
1.1029,-32.859
1.1029,-33.052
1.103,-32.894
1.1031,-32.976
1.1032,-32.812
1.1032,-33.825
1.1033,-43.064
1.1034,-41.939
1.1035,-41.967
1.1035,-42.574
1.1036,-41.03
1.1037,-37.723
1.1038,-30.037
1.1038,-28.005
1.1039,-27.714
1.104,-27.65
1.104,-27.645
1.1041,-27.611
1.1042,-28.45
1.1043,-26.928
1.1043,-26.866
1.1044,-27.214
1.1045,-27.209
1.1046,-27.313
1.1046,-27.129
1.1047,-28.225
1.1048,-37.405
1.1049,-35.883
1.1049,-35.908
1.105,-35.759
1.1051,-35.797
1.1051,-35.181
1.1052,-33.274
1.1053,-33.54
1.1054,-33.464
1.1054,-33.401
1.1055,-33.256
1.1056,-33.187
1.1057,-33.903
1.1057,-30.452
1.1058,-29.957
1.1059,-30.168
1.106,-30.217
1.106,-30.321
1.1061,-30.171
1.1062,-31.298
1.1062,-37.033
1.1063,-35.553
1.1064,-35.52
1.1065,-35.446
1.1065,-35.471
1.1066,-34.697
1.1067,-31.889
1.1068,-31.361
1.1068,-31.217
1.1069,-31.228
1.107,-31.178
1.107,-31.035
1.1071,-31.841
1.1072,-33.571
1.1073,-34.96
1.1073,-35.02
1.1074,-34.941
1.1075,-35.089
1.1076,-34.732
1.1076,-34.908
1.1077,-32.368
1.1078,-31.489
1.1079,-31.763
1.1079,-31.721
1.108,-31.836
1.1081,-31.893
1.1081,-30.923
1.1082,-32.079
1.1083,-31.822
1.1084,-31.726
1.1084,-31.756
1.1085,-31.626
1.1086,-32.358
1.1087,-26.912
1.1087,-26.184
1.1088,-26.385
1.1089,-26.322
1.109,-26.38
1.109,-26.181
1.1091,-27.19
1.1092,-36.637
1.1092,-35.944
1.1093,-36.482
1.1094,-36.568
1.1095,-36.699
1.1095,-36.777
1.1096,-35.531
1.1097,-36.019
1.1098,-35.795
1.1098,-35.768
1.1099,-35.648
1.11,-34.992
1.1101,-35.419
1.1101,-28.234
1.1102,-27.406
1.1103,-27.622
1.1103,-27.573
1.1104,-27.696
1.1105,-27.57
1.1106,-28.576
1.1106,-34.735
1.1107,-33.503
1.1108,-33.544
1.1109,-33.325
1.1109,-33.19
1.111,-32.76
1.1111,-30.055
1.1112,-29.643
1.1112,-29.483
1.1113,-29.478
1.1114,-29.535
1.1114,-29.46
1.1115,-30.247
1.1116,-25.837
1.1117,-25.176
1.1117,-25.392
1.1118,-25.351
1.1119,-25.42
1.112,-25.223
1.112,-26.272
1.1121,-35.547
1.1122,-34.706
1.1123,-35.006
1.1123,-34.718
1.1124,-34.417
1.1125,-33.652
1.1125,-29.073
1.1126,-28.093
1.1127,-27.937
1.1128,-27.902
1.1128,-27.984
1.1129,-27.989
1.113,-28.951
1.1131,-29.672
1.1131,-29.947
1.1132,-30.283
1.1133,-30.273
1.1133,-30.329
1.1134,-30.067
1.1135,-30.719
1.1136,-27.091
1.1136,-25.864
1.1137,-25.931
1.1138,-25.783
1.1139,-25.732
1.1139,-25.371
1.114,-24.766
1.1141,-26.746
1.1142,-26.797
1.1142,-26.872
1.1143,-27.004
1.1144,-27.083
1.1144,-28.089
1.1145,-33.016
1.1146,-37.631
1.1147,-38.665
1.1147,-38.964
1.1148,-38.645
1.1149,-37.256
1.115,-36.033
1.115,-30.862
1.1151,-30.067
1.1152,-30.2
1.1153,-30.193
1.1153,-30.305
1.1154,-30.447
1.1155,-30.091
1.1155,-31.996
1.1156,-31.666
1.1157,-31.615
1.1158,-31.507
1.1158,-31.334
1.1159,-31.949
1.116,-28.759
1.1161,-28.306
1.1161,-28.545
1.1162,-28.466
1.1163,-28.565
1.1164,-28.368
1.1164,-29.107
1.1165,-35.424
1.1166,-35.103
1.1166,-35.259
1.1167,-35.293
1.1168,-34.639
1.1169,-33.778
1.1169,-27.84
1.117,-26.234
1.1171,-26.029
1.1172,-25.984
1.1172,-26.022
1.1173,-26.018
1.1174,-26.861
1.1175,-28.549
1.1175,-29.439
1.1176,-29.909
1.1177,-29.946
1.1177,-30.047
1.1178,-29.849
1.1179,-30.808
1.118,-38.872
1.118,-38.438
1.1181,-38.763
1.1182,-38.677
1.1183,-38.603
1.1183,-37.355
1.1184,-32.87
1.1185,-31.345
1.1185,-31.048
1.1186,-31.031
1.1187,-31.021
1.1188,-31.007
1.1188,-31.889
1.1189,-29.725
1.119,-29.569
1.1191,-29.817
1.1191,-29.751
1.1192,-29.833
1.1193,-29.642
1.1194,-30.548
1.1194,-34.661
1.1195,-33.507
1.1196,-33.632
1.1196,-33.607
1.1197,-33.562
1.1198,-33.412
1.1199,-32.606
1.1199,-34.127
1.12,-34.305
1.1201,-34.374
1.1202,-34.483
1.1202,-34.588
1.1203,-35.414
1.1204,-36.119
1.1205,-36.226
1.1205,-36.386
1.1206,-36.374
1.1207,-36.43
1.1207,-36.211
1.1208,-37.02
1.1209,-44.779
1.121,-43.957
1.121,-43.528
1.1211,-43.413
1.1212,-41.787
1.1213,-39.669
1.1213,-31.462
1.1214,-29.389
1.1215,-29.134
1.1216,-29.083
1.1216,-29.1
1.1217,-29.069
1.1218,-29.862
1.1218,-30.564
1.1219,-31.268
1.122,-31.689
1.1221,-31.705
1.1221,-31.798
1.1222,-31.635
1.1223,-32.648
1.1224,-38.278
1.1224,-36.525
1.1225,-36.499
1.1226,-36.342
1.1227,-36.25
1.1227,-35.71
1.1228,-34.824
1.1229,-36.41
1.1229,-37.013
1.123,-37
1.1231,-37.133
1.1232,-37.346
1.1232,-38.542
1.1233,-42.253
1.1234,-42.594
1.1235,-42.968
1.1235,-43.298
1.1236,-42.844
1.1237,-42.434
1.1238,-41.577
1.1238,-36.054
1.1239,-35.006
1.124,-35.09
1.124,-35.146
1.1241,-35.185
1.1242,-35.14
1.1243,-35.231
1.1243,-37.141
1.1244,-36.541
1.1245,-36.221
1.1246,-36.171
1.1246,-36.01
1.1247,-36.043
1.1248,-31.066
1.1248,-30.563
1.1249,-30.915
1.125,-30.855
1.1251,-30.88
1.1251,-30.578
1.1252,-30.944
1.1253,-30.217
1.1254,-29.221
1.1254,-29.349
1.1255,-29.341
1.1256,-29.418
1.1257,-29.508
1.1257,-29.839
1.1258,-32.879
1.1259,-32.813
1.1259,-32.742
1.126,-32.674
1.1261,-32.542
1.1262,-33.046
1.1262,-36.109
1.1263,-39.528
1.1264,-40.013
1.1265,-40.66
1.1265,-40.934
1.1266,-40.932
1.1267,-40.608
1.1268,-41.292
1.1268,-40.967
1.1269,-41.044
1.127,-40.776
1.127,-40.878
1.1271,-41.436
1.1272,-39.441
1.1273,-38.23
1.1273,-38.024
1.1274,-37.667
1.1275,-37.78
1.1276,-37.746
1.1276,-38.253
1.1277,-35.774
1.1278,-35.514
1.1279,-35.703
1.1279,-35.765
1.128,-35.819
1.1281,-35.457
1.1281,-35.829
1.1282,-34.93
1.1283,-33.966
1.1284,-34.189
1.1284,-34.168
1.1285,-34.173
1.1286,-34.034
1.1287,-35.087
1.1287,-41.45
1.1288,-41.99
1.1289,-42.269
1.129,-42.578
1.129,-42.574
1.1291,-44.068
1.1292,-37.508
1.1292,-36.693
1.1293,-36.899
1.1294,-36.821
1.1295,-36.906
1.1295,-36.771
1.1296,-37.326
1.1297,-35.64
1.1298,-34.557
1.1298,-34.539
1.1299,-34.324
1.13,-34.272
1.13,-34.167
1.1301,-33.314
1.1302,-34.66
1.1303,-34.636
1.1303,-34.783
1.1304,-34.979
1.1305,-34.87
1.1306,-35.644
1.1306,-33.674
1.1307,-33.389
1.1308,-33.665
1.1309,-33.607
1.1309,-33.646
1.131,-33.449
1.1311,-34.357
1.1311,-41.642
1.1312,-40.707
1.1313,-40.772
1.1314,-40.482
1.1314,-40.358
1.1315,-39.989
1.1316,-36.392
1.1317,-35.615
1.1317,-35.261
1.1318,-35.138
1.1319,-35.092
1.132,-35.035
1.132,-35.831
1.1321,-36.11
1.1322,-36.122
1.1322,-36.61
1.1323,-36.711
1.1324,-37.027
1.1325,-36.707
1.1325,-37.247
1.1326,-39.395
1.1327,-38.873
1.1328,-39.066
1.1328,-39.111
1.1329,-39.172
1.133,-39.638
1.1331,-36.076
1.1331,-34.898
1.1332,-34.557
1.1333,-34.423
1.1333,-34.341
1.1334,-34.199
1.1335,-34.683
1.1336,-37.332
1.1336,-39.764
1.1337,-40.049
1.1338,-40.426
1.1339,-40.084
1.1339,-39.255
1.134,-37.988
1.1341,-34.889
1.1342,-34.329
1.1342,-34.523
1.1343,-34.533
1.1344,-34.783
1.1344,-34.871
1.1345,-35.331
1.1346,-37.601
1.1347,-36.922
1.1347,-36.762
1.1348,-36.52
1.1349,-36.342
1.135,-36.891
1.135,-38.595
1.1351,-40.001
1.1352,-40.298
1.1352,-40.212
1.1353,-40.27
1.1354,-38.417
1.1355,-35.54
1.1355,-29.436
1.1356,-28.657
1.1357,-28.837
1.1358,-28.824
1.1358,-28.886
1.1359,-28.965
1.136,-28.245
1.1361,-29.365
1.1361,-28.942
1.1362,-28.873
1.1363,-28.857
1.1363,-28.759
1.1364,-29.308
1.1365,-30.332
1.1366,-31.546
1.1366,-32.09
1.1367,-32.137
1.1368,-32.221
1.1369,-32.102
1.1369,-32.901
1.137,-35.887
1.1371,-35.092
1.1372,-35.304
1.1372,-35.332
1.1373,-35.565
1.1374,-35.574
1.1374,-36.937
1.1375,-43.843
1.1376,-42.546
1.1377,-42.427
1.1377,-42.357
1.1378,-42.363
1.1379,-42.932
1.138,-37.281
1.138,-36.674
1.1381,-37.043
1.1382,-37.048
1.1383,-37.106
1.1383,-36.859
1.1384,-37.601
1.1385,-37.578
1.1385,-36.366
1.1386,-36.329
1.1387,-36.21
1.1388,-36.192
1.1388,-36.116
1.1389,-36.623
1.139,-40.773
1.1391,-41.643
1.1391,-42.293
1.1392,-42.478
1.1393,-42.513
1.1394,-43.251
1.1394,-38.569
1.1395,-37.928
1.1396,-37.967
1.1396,-37.828
1.1397,-37.941
1.1398,-37.744
1.1399,-38.671
1.1399,-46.143
1.14,-44.911
1.1401,-45.551
1.1402,-45.641
1.1402,-44.321
1.1403,-43.259
1.1404,-39.15
1.1405,-37.619
1.1405,-37.231
1.1406,-37.113
1.1407,-37.114
1.1407,-37.217
1.1408,-37.934
1.1409,-36.591
1.141,-36.505
1.141,-36.869
1.1411,-36.88
1.1412,-37.013
1.1413,-36.683
1.1413,-37.366
1.1414,-37.652
1.1415,-36.445
1.1415,-36.354
1.1416,-36.107
1.1417,-36.071
1.1418,-36.032
1.1418,-36.272
1.1419,-39.819
1.142,-40.918
1.1421,-41.427
1.1421,-42.123
1.1422,-42.4
1.1423,-43.295
1.1424,-37.156
1.1424,-36.215
1.1425,-36.34
1.1426,-36.213
1.1426,-36.279
1.1427,-35.975
1.1428,-36.399
1.1429,-34.275
1.1429,-33.296
1.143,-33.41
1.1431,-33.222
1.1432,-33.06
1.1432,-32.826
1.1433,-31.478
1.1434,-32.33
1.1435,-32.201
1.1435,-32.22
1.1436,-32.359
1.1437,-32.406
1.1437,-33.268
1.1438,-34.247
1.1439,-34.608
1.144,-35.015
1.144,-35.092
1.1441,-35.187
1.1442,-35.019
1.1443,-35.99
1.1443,-37.526
1.1444,-36.308
1.1445,-36.397
1.1446,-36.234
1.1446,-35.993
1.1447,-35.424
1.1448,-33.024
1.1448,-32.967
1.1449,-32.847
1.145,-32.834
1.1451,-32.913
1.1451,-32.964
1.1452,-33.881
1.1453,-36.396
1.1454,-38.012
1.1454,-38.556
1.1455,-38.464
1.1456,-38.571
1.1457,-38.416
1.1457,-38.836
1.1458,-40.66
1.1459,-39.657
1.1459,-39.815
1.146,-39.956
1.1461,-39.974
1.1462,-40.06
1.1462,-40.699
1.1463,-43.578
1.1464,-43.989
1.1465,-43.902
1.1465,-43.87
1.1466,-43.778
1.1467,-44.308
1.1467,-42.637
1.1468,-42.435
1.1469,-42.242
1.147,-42.14
1.147,-42.201
1.1471,-42.038
1.1472,-42.506
1.1473,-40.618
1.1473,-39.876
1.1474,-40.18
1.1475,-40.14
1.1476,-39.984
1.1476,-39.108
1.1477,-37.349
1.1478,-38.024
1.1478,-37.662
1.1479,-37.517
1.148,-37.525
1.1481,-37.637
1.1481,-38.844
1.1482,-39.659
1.1483,-39.828
1.1484,-40.403
1.1484,-40.259
1.1485,-40.21
1.1486,-40.031
1.1487,-40.715
1.1487,-43.853
1.1488,-43.45
1.1489,-43.745
1.1489,-44.134
1.149,-44.453
1.1491,-44.457
1.1492,-42.398
1.1492,-41.689
1.1493,-41.14
1.1494,-41.135
1.1495,-40.984
1.1495,-40.762
1.1496,-41.222
1.1497,-36.684
1.1498,-35.951
1.1498,-36.162
1.1499,-36.041
1.15,-35.948
1.15,-35.473
1.1501,-34.814
1.1502,-31.846
1.1503,-31.071
1.1503,-31.221
1.1504,-31.183
1.1505,-31.194
1.1506,-31.115
1.1506,-29.925
1.1507,-30.547
1.1508,-30.28
1.1509,-30.195
1.1509,-30.203
1.151,-30.165
1.1511,-30.873
1.1511,-34.335
1.1512,-37.551
1.1513,-38.415
1.1514,-38.962
1.1514,-39.078
1.1515,-38.702
1.1516,-39.256
1.1517,-41.241
1.1517,-40.85
1.1518,-41.271
1.1519,-41.449
1.152,-42.098
1.152,-43.017
1.1521,-44.518
1.1522,-48.118
1.1522,-46.865
1.1523,-46.728
1.1524,-46.649
1.1525,-46.32
1.1525,-46.624
1.1526,-37.623
1.1527,-36.775
1.1528,-36.888
1.1528,-36.724
1.1529,-36.695
1.153,-36.423
1.153,-36.742
1.1531,-36.778
1.1532,-36.021
1.1533,-36.229
1.1533,-36.226
1.1534,-36.358
1.1535,-36.417
1.1536,-37.799
1.1536,-45.876
1.1537,-45.861
1.1538,-46.494
1.1539,-46.413
1.1539,-46.067
1.154,-46.294
1.1541,-48.149
1.1541,-49.478
1.1542,-49.729
1.1543,-50.372
1.1544,-51.13
1.1544,-46.215
1.1545,-40.571
1.1546,-32.997
1.1547,-31.974
1.1547,-32
1.1548,-31.88
1.1549,-31.894
1.155,-31.886
1.155,-32.637
1.1551,-37.527
1.1552,-38.12
1.1552,-38.533
1.1553,-38.738
1.1554,-38.774
1.1555,-40.004
1.1555,-38.07
1.1556,-37.515
1.1557,-37.558
1.1558,-37.275
1.1558,-37.327
1.1559,-37.032
1.156,-37.676
1.1561,-41.486
1.1561,-40.955
1.1562,-41.587
1.1563,-41.93
1.1563,-42.055
1.1564,-41.566
1.1565,-36.822
1.1566,-35.765
1.1566,-35.641
1.1567,-35.596
1.1568,-35.667
1.1569,-35.572
1.1569,-36.573
1.157,-36.156
1.1571,-36.016
1.1572,-36.254
1.1572,-36.198
1.1573,-36.269
1.1574,-36.086
1.1574,-36.72
1.1575,-36.938
1.1576,-35.954
1.1577,-36.156
1.1577,-36.124
1.1578,-36.192
1.1579,-36.111
1.158,-36.905
1.158,-42.5
1.1581,-41.831
1.1582,-41.562
1.1582,-41.451
1.1583,-41.368
1.1584,-41.904
1.1585,-41.885
1.1585,-42.574
1.1586,-43.447
1.1587,-43.65
1.1588,-43.578
1.1588,-42.956
1.1589,-43.367
1.159,-42.581
1.1591,-41.734
1.1591,-41.915
1.1592,-41.81
1.1593,-41.84
1.1593,-40.924
1.1594,-34.95
1.1595,-33.447
1.1596,-33.235
1.1596,-33.127
1.1597,-33.103
1.1598,-33.036
1.1599,-33.817
1.1599,-35.337
1.16,-36.305
1.1601,-36.67
1.1602,-36.869
1.1602,-37.024
1.1603,-36.877
1.1604,-37.968
1.1604,-50.072
1.1605,-48.816
1.1606,-49.074
1.1607,-48.019
1.1607,-46.974
1.1608,-46.435
1.1609,-39.206
1.161,-37.253
1.161,-36.982
1.1611,-36.927
1.1612,-36.99
1.1613,-36.982
1.1613,-37.632
1.1614,-36.981
1.1615,-37.115
1.1615,-37.391
1.1616,-37.378
1.1617,-37.356
1.1618,-37.157
1.1618,-38.05
1.1619,-42.624
1.162,-41.458
1.1621,-41.822
1.1621,-41.908
1.1622,-42.151
1.1623,-42.06
1.1624,-39.736
1.1624,-38.895
1.1625,-38.58
1.1626,-38.529
1.1626,-38.408
1.1627,-38.212
1.1628,-38.801
1.1629,-33.627
1.1629,-33.062
1.163,-33.329
1.1631,-33.284
1.1632,-33.412
1.1632,-33.206
1.1633,-34.094
1.1634,-39.898
1.1634,-38.507
1.1635,-38.572
1.1636,-38.523
1.1637,-38.535
1.1637,-38.572
1.1638,-39.25
1.1639,-41.904
1.164,-42.29
1.164,-42.183
1.1641,-41.989
1.1642,-41.737
1.1643,-41.984
1.1643,-39.224
1.1644,-39.144
1.1645,-39.34
1.1645,-39.407
1.1646,-39.451
1.1647,-39.263
1.1648,-40.063
1.1648,-43.445
1.1649,-42.446
1.165,-42.527
1.1651,-42.596
1.1651,-42.893
1.1652,-43.016
1.1653,-42.471
1.1654,-44.257
1.1654,-43.632
1.1655,-42.952
1.1656,-42.715
1.1656,-42.512
1.1657,-42.892
1.1658,-37.967
1.1659,-37.263
1.1659,-37.673
1.166,-37.691
1.1661,-37.717
1.1662,-37.436
1.1662,-37.263
1.1663,-35.042
1.1664,-34.188
1.1665,-34.284
1.1665,-34.218
1.1666,-34.283
1.1667,-34.284
1.1667,-35.867
1.1668,-46.863
1.1669,-45.319
1.167,-45.874
1.167,-45.896
1.1671,-45.702
1.1672,-46.239
1.1673,-38.973
1.1673,-38.021
1.1674,-38.479
1.1675,-38.461
1.1676,-38.579
1.1676,-38.459
1.1677,-39.392
1.1678,-44.634
1.1678,-43.978
1.1679,-43.797
1.168,-43.538
1.1681,-42.894
1.1681,-42.512
1.1682,-39.766
1.1683,-39.418
1.1684,-39.465
1.1684,-39.557
1.1685,-39.768
1.1686,-39.909
1.1687,-40.684
1.1687,-41.409
1.1688,-41.308
1.1689,-41.463
1.1689,-41.419
1.169,-41.475
1.1691,-41.337
1.1692,-42.26
1.1692,-47.163
1.1693,-46.537
1.1694,-46.497
1.1695,-46.558
1.1695,-46.689
1.1696,-46.405
1.1697,-46.961
1.1697,-49.187
1.1698,-51.068
1.1699,-51.511
1.17,-51.466
1.17,-51.168
1.1701,-51.163
1.1702,-44.073
1.1703,-43.353
1.1703,-43.404
1.1704,-43.185
1.1705,-43.205
1.1706,-43.181
1.1706,-43.23
1.1707,-42.015
1.1708,-41.029
1.1708,-40.833
1.1709,-40.627
1.171,-40.48
1.1711,-40.257
1.1711,-39.545
1.1712,-41.007
1.1713,-40.985
1.1714,-41.079
1.1714,-41.314
1.1715,-41.379
1.1716,-42.432
1.1717,-42.64
1.1717,-42.243
1.1718,-43.11
1.1719,-43.282
1.1719,-43.223
1.172,-42.79
1.1721,-42.575
1.1722,-38.517
1.1722,-37.493
1.1723,-37.467
1.1724,-37.342
1.1725,-37.37
1.1725,-37.326
1.1726,-38.373
1.1727,-43.208
1.1728,-43.087
1.1728,-43.599
1.1729,-43.745
1.173,-43.813
1.173,-43.711
1.1731,-37.975
1.1732,-37.536
1.1733,-37.694
1.1733,-37.658
1.1734,-37.621
1.1735,-37.408
1.1736,-38.26
1.1736,-43.182
1.1737,-42.57
1.1738,-42.95
1.1739,-43.021
1.1739,-43.45
1.174,-43.017
1.1741,-38.842
1.1741,-37.554
1.1742,-37.371
1.1743,-37.386
1.1744,-37.401
1.1744,-37.302
1.1745,-38.105
1.1746,-40.47
1.1747,-42.112
1.1747,-42.064
1.1748,-41.918
1.1749,-41.943
1.1749,-41.589
1.175,-40.744
1.1751,-38.472
1.1752,-37.805
1.1752,-37.921
1.1753,-37.89
1.1754,-37.898
1.1755,-38.045
1.1755,-39.331
1.1756,-44.486
1.1757,-44.493
1.1758,-44.777
1.1758,-44.619
1.1759,-44.558
1.176,-44.925
1.176,-46.212
1.1761,-47.053
1.1762,-46.833
1.1763,-46.698
1.1763,-46.993
1.1764,-46.21
1.1765,-45.712
1.1766,-45.648
1.1766,-44.327
1.1767,-44.107
1.1768,-44.172
1.1769,-44.043
1.1769,-44.495
1.177,-41.245
1.1771,-40.669
1.1771,-41.191
1.1772,-41.151
1.1773,-41.304
1.1774,-41.267
1.1774,-42.112
1.1775,-41.992
1.1776,-41.64
1.1777,-41.99
1.1777,-41.996
1.1778,-42.097
1.1779,-42.035
1.178,-43.088
1.178,-50.697
1.1781,-46.213
1.1782,-45.645
1.1782,-45.606
1.1783,-45.519
1.1784,-45.45
1.1785,-45.256
1.1785,-45.359
1.1786,-46.819
1.1787,-46.579
1.1788,-46.592
1.1788,-46.469
1.1789,-46.804
1.179,-39.831
1.1791,-39.238
1.1791,-39.491
1.1792,-39.436
1.1793,-39.433
1.1793,-39.242
1.1794,-40.256
1.1795,-46.789
1.1796,-44.564
1.1796,-44.454
1.1797,-44.569
1.1798,-44.636
1.1799,-44.364
1.1799,-43.598
1.18,-45.307
1.1801,-46.935
1.1802,-46.804
1.1802,-46.786
1.1803,-46.976
1.1804,-47.972
1.1804,-45.329
1.1805,-44.385
1.1806,-44.647
1.1807,-44.825
1.1807,-44.955
1.1808,-44.722
1.1809,-45.546
1.181,-44.029
1.181,-43.116
1.1811,-42.809
1.1812,-42.446
1.1812,-42.211
1.1813,-41.694
1.1814,-42.078
1.1815,-45.345
1.1815,-45.027
1.1816,-45.766
1.1817,-45.954
1.1818,-46.774
1.1818,-48.463
1.1819,-47.788
1.182,-47.492
1.1821,-47.994
1.1821,-47.671
1.1822,-48.03
1.1823,-47.266
1.1823,-46.721
1.1824,-45.328
1.1825,-44.511
1.1826,-44.738
1.1826,-44.85
1.1827,-44.945
1.1828,-45.379
1.1829,-45.309
1.1829,-45.484
1.183,-45.37
1.1831,-45.182
1.1832,-45.156
1.1832,-44.918
1.1833,-45.026
1.1834,-43.444
1.1834,-43.797
1.1835,-43.698
1.1836,-43.626
1.1837,-43.583
1.1837,-43.376
1.1838,-43.418
1.1839,-44.226
1.184,-43.331
1.184,-43.492
1.1841,-43.527
1.1842,-43.686
1.1843,-43.761
1.1843,-44.859
1.1844,-48.061
1.1845,-47.069
1.1845,-46.44
1.1846,-46.568
1.1847,-46.392
1.1848,-46.746
1.1848,-46.938
1.1849,-47.524
1.185,-50.005
1.1851,-50.173
1.1851,-50.347
1.1852,-50.144
1.1853,-50.32
1.1854,-47.949
1.1854,-45.534
1.1855,-45.31
1.1856,-45.238
1.1856,-44.922
1.1857,-44.639
1.1858,-44.158
1.1859,-45.231
1.1859,-46.189
1.186,-46.103
1.1861,-46.5
1.1862,-47.171
1.1862,-47.48
1.1863,-48.278
1.1864,-48.96
1.1864,-49.371
1.1865,-48.185
1.1866,-47.729
1.1867,-47.865
1.1867,-46.213
1.1868,-44.715
1.1869,-42.959
1.187,-43.085
1.187,-43.415
1.1871,-43.427
1.1872,-43.505
1.1873,-43.203
1.1873,-43.251
1.1874,-44.272
1.1875,-43.837
1.1875,-43.802
1.1876,-43.741
1.1877,-44.039
1.1878,-44.566
1.1878,-43.876
1.1879,-44.232
1.188,-44.209
1.1881,-44.089
1.1881,-43.819
1.1882,-42.983
1.1883,-42.017
1.1884,-41.92
1.1884,-41.92
1.1885,-42.133
1.1886,-42.179
1.1886,-42.253
1.1887,-42.379
1.1888,-43.783
1.1889,-44.37
1.1889,-43.988
1.189,-43.773
1.1891,-43.815
1.1892,-44.855
1.1892,-45.663
1.1893,-44.936
1.1894,-44.912
1.1895,-45.365
1.1895,-45.596
1.1896,-45.111
1.1897,-44.148
1.1897,-40.9
1.1898,-40.502
1.1899,-40.557
1.19,-40.394
1.19,-40.383
1.1901,-40.5
1.1902,-41.921
1.1903,-47.813
1.1903,-47.508
1.1904,-48.226
1.1905,-48.234
1.1906,-47.981
1.1906,-47.937
1.1907,-44.678
1.1908,-44.044
1.1908,-44.046
1.1909,-44.136
1.191,-44.129
1.1911,-44.113
1.1911,-44.626
1.1912,-48.178
1.1913,-46.938
1.1914,-46.422
1.1914,-46.58
1.1915,-47.007
1.1916,-46.911
1.1916,-44.086
1.1917,-43.75
1.1918,-43.963
1.1919,-43.62
1.1919,-43.699
1.192,-43.568
1.1921,-44.108
1.1922,-46.171
1.1922,-46.159
1.1923,-46.98
1.1924,-47.02
1.1925,-47
1.1925,-47.091
1.1926,-47.546
1.1927,-46.63
1.1927,-43.491
1.1928,-43.184
1.1929,-43.338
1.193,-43.341
1.193,-43.341
1.1931,-42.866
1.1932,-43.834
1.1933,-44.325
1.1933,-43.233
1.1934,-42.957
1.1935,-42.614
1.1936,-42.743
1.1936,-41.144
1.1937,-41.211
1.1938,-42.407
1.1938,-42.633
1.1939,-42.747
1.194,-42.692
1.1941,-43.004
1.1941,-46.265
1.1942,-45.266
1.1943,-45.607
1.1944,-45.85
1.1944,-46.294
1.1945,-46.786
1.1946,-47.789
1.1947,-47.844
1.1947,-48.724
1.1948,-48.289
1.1949,-48.032
1.1949,-47.763
1.195,-47.469
1.1951,-43.262
1.1952,-42.893
1.1952,-43.174
1.1953,-43.054
1.1954,-43.12
1.1955,-42.975
1.1955,-43.639
1.1956,-48.701
1.1957,-45.492
1.1958,-44.742
1.1958,-45.009
1.1959,-44.981
1.196,-45.005
1.196,-44.4
1.1961,-43.158
1.1962,-43.387
1.1963,-43.446
1.1963,-43.519
1.1964,-43.55
1.1965,-43.806
1.1966,-44.688
1.1966,-47.708
1.1967,-50.507
1.1968,-50.108
1.1969,-49.885
1.1969,-49.749
1.197,-50.367
1.1971,-50.56
1.1971,-46.655
1.1972,-45.358
1.1973,-45.316
1.1974,-45.373
1.1974,-45.31
1.1975,-44.88
1.1976,-45.653
1.1977,-47.902
1.1977,-49.371
1.1978,-48.982
1.1979,-48.665
1.1979,-49.097
1.198,-48.967
1.1981,-47.972
1.1982,-48.246
1.1982,-48.247
1.1983,-48.838
1.1984,-48.73
1.1985,-49.127
1.1985,-48.555
1.1986,-48.31
1.1987,-48.188
1.1988,-47.935
1.1988,-47.298
1.1989,-46.812
1.199,-43.139
1.199,-42.995
1.1991,-41.023
1.1992,-40.514
1.1993,-40.678
1.1993,-40.584
1.1994,-40.971
1.1995,-41.766
1.1996,-41.599
1.1996,-43.941


==> exampleSine.csv <==
freqs,PSD
0,-64.836
0.00014648,-56.478
0.00029297,-54.892
0.00043945,-58.861
0.00058594,-58.406
0.00073242,-61.493
0.00087891,-64.754
0.0010254,-64.457
0.0011719,-63.439
0.0013184,-62.787
0.0014648,-59.975
0.0016113,-58.467
0.0017578,-57.926
0.0019043,-58.936
0.0020508,-62.168
0.0021973,-62.075
0.0023437,-62.427
0.0024902,-62.98
0.0026367,-63.218
0.0027832,-62.795
0.0029297,-62.657
0.0030762,-64.853
0.0032227,-64.115
0.0033691,-63.035
0.0035156,-64.275
0.0036621,-65.172
0.0038086,-64.935
0.0039551,-64.645
0.0041016,-64.415
0.004248,-64.178
0.0043945,-61.183
0.004541,-64.88
0.0046875,-68.074
0.004834,-65.856
0.0049805,-62.462
0.005127,-63.828
0.0052734,-60.344
0.0054199,-65.185
0.0055664,-64.545
0.0057129,-64.385
0.0058594,-64.335
0.0060059,-65.838
0.0061523,-64.853
0.0062988,-62.722
0.0064453,-62.17
0.0065918,-64.148
0.0067383,-63.469
0.0068848,-61.092
0.0070313,-62.896
0.0071777,-61.593
0.0073242,-62.081
0.0074707,-61.306
0.0076172,-65.485
0.0077637,-61.43
0.0079102,-62.434
0.0080566,-62.464
0.0082031,-65.45
0.0083496,-62.416
0.0084961,-60.72
0.0086426,-60.13
0.0087891,-63.882
0.0089355,-64.285
0.009082,-64.81
0.0092285,-63.425
0.009375,-65.698
0.0095215,-66.963
0.009668,-65.683
0.0098145,-64.212
0.0099609,-65.051
0.010107,-65.773
0.010254,-63.577
0.0104,-65.048
0.010547,-63.849
0.010693,-63.855
0.01084,-64.216
0.010986,-63.575
0.011133,-60.358
0.011279,-64.393
0.011426,-63.424
0.011572,-62.866
0.011719,-64.32
0.011865,-63.412
0.012012,-61.114
0.012158,-60.033
0.012305,-62.273
0.012451,-62.944
0.012598,-64.097
0.012744,-62.705
0.012891,-62.702
0.013037,-62.827
0.013184,-61.251
0.01333,-59.767
0.013477,-61.265
0.013623,-62.179
0.01377,-60.893
0.013916,-62.197
0.014063,-60.925
0.014209,-64.026
0.014355,-63.608
0.014502,-62.562
0.014648,-61.839
0.014795,-62.997
0.014941,-59.33
0.015088,-58.916
0.015234,-58.071
0.015381,-60.561
0.015527,-64.602
0.015674,-60.048
0.01582,-61.017
0.015967,-63.465
0.016113,-63.065
0.01626,-60.208
0.016406,-60.687
0.016553,-60.257
0.016699,-58.45
0.016846,-59.466
0.016992,-60.367
0.017139,-58.988
0.017285,-60.082
0.017432,-59.585
0.017578,-60.644
0.017725,-61.554
0.017871,-59.391
0.018018,-60.786
0.018164,-62.206
0.018311,-61.597
0.018457,-61.838
0.018604,-61.515
0.01875,-60.487
0.018896,-59.63
0.019043,-59.048
0.019189,-61.98
0.019336,-62.75
0.019482,-62.375
0.019629,-60.106
0.019775,-62.357
0.019922,-58.218
0.020068,-60.931
0.020215,-61.404
0.020361,-63.577
0.020508,-63.148
0.020654,-61.917
0.020801,-61.223
0.020947,-59.919
0.021094,-58.136
0.02124,-62.763
0.021387,-65.291
0.021533,-59.803
0.02168,-57.933
0.021826,-61.459
0.021973,-61.679
0.022119,-63.659
0.022266,-61.442
0.022412,-58.59
0.022559,-61.153
0.022705,-62.778
0.022852,-62.321
0.022998,-57.197
0.023145,-59.379
0.023291,-60.782
0.023438,-61.273
0.023584,-58.355
0.02373,-61.786
0.023877,-60.854
0.024023,-61.343
0.02417,-63.392
0.024316,-64.518
0.024463,-60.407
0.024609,-59.749
0.024756,-60.679
0.024902,-63.677
0.025049,-58.02
0.025195,-52.789
0.025342,-57.036
0.025488,-57.903
0.025635,-60.122
0.025781,-60.408
0.025928,-61.627
0.026074,-60.525
0.026221,-61.921
0.026367,-60.128
0.026514,-60.14
0.02666,-63.407
0.026807,-62.878
0.026953,-58.198
0.0271,-58.108
0.027246,-61.779
0.027393,-64.556
0.027539,-62.154
0.027686,-58.829
0.027832,-61.573
0.027979,-63.481
0.028125,-62.171
0.028271,-62.782
0.028418,-61.465
0.028564,-62.473
0.028711,-61.568
0.028857,-60.253
0.029004,-64.714
0.02915,-63.039
0.029297,-62.745
0.029443,-61.517
0.02959,-61.153
0.029736,-62.48
0.029883,-62.245
0.030029,-63.858
0.030176,-63.368
0.030322,-62.911
0.030469,-61.262
0.030615,-61.03
0.030762,-60.185
0.030908,-61.708
0.031055,-64.875
0.031201,-61.678
0.031348,-60.258
0.031494,-61.509
0.031641,-61.998
0.031787,-64.359
0.031934,-65.233
0.03208,-63.508
0.032227,-59.268
0.032373,-59.618
0.03252,-60.894
0.032666,-61.406
0.032813,-61.979
0.032959,-62.486
0.033105,-61.594
0.033252,-65.119
0.033398,-63.627
0.033545,-63.469
0.033691,-66.348
0.033838,-62.721
0.033984,-62.533
0.034131,-62.158
0.034277,-61.478
0.034424,-60.974
0.03457,-63.035
0.034717,-62.014
0.034863,-62.867
0.03501,-60.583
0.035156,-64.13
0.035303,-62.147
0.035449,-61.011
0.035596,-60.93
0.035742,-62.523
0.035889,-65.175
0.036035,-62.364
0.036182,-61.342
0.036328,-62.319
0.036475,-63.836
0.036621,-63.918
0.036768,-60.953
0.036914,-62.636
0.037061,-63.449
0.037207,-62.002
0.037354,-63.315
0.0375,-59.89
0.037646,-62.957
0.037793,-61.213
0.037939,-62.024
0.038086,-60.681
0.038232,-59.27
0.038379,-58.296
0.038525,-61.215
0.038672,-62.96
0.038818,-60.368
0.038965,-63.343
0.039111,-60.18
0.039258,-58.637
0.039404,-59.713
0.039551,-58.406
0.039697,-62.117
0.039844,-59.095
0.03999,-61.564
0.040137,-62.415
0.040283,-59.646
0.04043,-60.291
0.040576,-59.936
0.040723,-61.821
0.040869,-62.121
0.041016,-62.199
0.041162,-59.408
0.041309,-60.033
0.041455,-61.442
0.041602,-57.626
0.041748,-59.901
0.041895,-62.339
0.042041,-62.869
0.042188,-64.271
0.042334,-59.002
0.04248,-58.868
0.042627,-60.534
0.042773,-59.787
0.04292,-62.449
0.043066,-63.734
0.043213,-61.519
0.043359,-60.974
0.043506,-62.781
0.043652,-63.887
0.043799,-64.546
0.043945,-61.764
0.044092,-61.848
0.044238,-60.861
0.044385,-62.172
0.044531,-62.292
0.044678,-59.974
0.044824,-62.629
0.044971,-64.53
0.045117,-65.393
0.045264,-64.503
0.04541,-63.887
0.045557,-61.074
0.045703,-65.026
0.04585,-63.289
0.045996,-59.536
0.046143,-60.715
0.046289,-58.786
0.046436,-60.881
0.046582,-59.228
0.046729,-64.234
0.046875,-63.371
0.047021,-62.865
0.047168,-61.678
0.047314,-60.582
0.047461,-62.905
0.047607,-62.811
0.047754,-63.727
0.0479,-62.209
0.048047,-59.05
0.048193,-61.498
0.04834,-60.6
0.048486,-59.597
0.048633,-63.365
0.048779,-60.653
0.048926,-60.916
0.049072,-62.071
0.049219,-63.972
0.049365,-62.488
0.049512,-61.648
0.049658,-62.307
0.049805,-60.408
0.049951,-62.86
0.050098,-61
0.050244,-64.103
0.050391,-61.534
0.050537,-62.033
0.050684,-62.256
0.05083,-62.649
0.050977,-65.589
0.051123,-66.015
0.05127,-62.457
0.051416,-59.547
0.051562,-62.623
0.051709,-62.019
0.051855,-62.124
0.052002,-63.13
0.052148,-60.855
0.052295,-58.229
0.052441,-62.632
0.052588,-61.43
0.052734,-59.761
0.052881,-59.798
0.053027,-60.317
0.053174,-62.783
0.05332,-60.58
0.053467,-61.216
0.053613,-63.205
0.05376,-57.591
0.053906,-61.912
0.054053,-60.459
0.054199,-60.181
0.054346,-61.013
0.054492,-65.75
0.054639,-64.79
0.054785,-62.609
0.054932,-64.795
0.055078,-60.793
0.055225,-62.52
0.055371,-64.311
0.055518,-61.771
0.055664,-60.141
0.055811,-60.277
0.055957,-63.885
0.056104,-60.82
0.05625,-60.589
0.056396,-59.716
0.056543,-63.323
0.056689,-60.544
0.056836,-59.254
0.056982,-61.303
0.057129,-60.471
0.057275,-58.135
0.057422,-59.136
0.057568,-61.099
0.057715,-61.027
0.057861,-58.203
0.058008,-59.522
0.058154,-61.618
0.058301,-58.132
0.058447,-59.665
0.058594,-58.009
0.05874,-61.079
0.058887,-61.879
0.059033,-59.252
0.05918,-60.941
0.059326,-58.732
0.059473,-60.053
0.059619,-60.262
0.059766,-59.235
0.059912,-60.078
0.060059,-60.874
0.060205,-62.75
0.060352,-63.779
0.060498,-62.847
0.060645,-63.622
0.060791,-63.369
0.060937,-63.028
0.061084,-60.135
0.06123,-61.668
0.061377,-59.591
0.061523,-63.881
0.06167,-63.688
0.061816,-62.269
0.061963,-64.482
0.062109,-60.823
0.062256,-60.241
0.062402,-61.474
0.062549,-63.796
0.062695,-60.979
0.062842,-58.104
0.062988,-59.253
0.063135,-61.521
0.063281,-60.627
0.063428,-61.754
0.063574,-58.415
0.063721,-60.192
0.063867,-59.593
0.064014,-62.087
0.06416,-59.857
0.064307,-62.191
0.064453,-62.17
0.0646,-58.451
0.064746,-61.65
0.064893,-61.715
0.065039,-61.564
0.065186,-62.761
0.065332,-63.211
0.065479,-60.248
0.065625,-58.139
0.065771,-62.073
0.065918,-58.135
0.066064,-57.652
0.066211,-61.316
0.066357,-61.835
0.066504,-59.34
0.06665,-61.574
0.066797,-64.665
0.066943,-60.138
0.06709,-57.485
0.067236,-59.166
0.067383,-61.281
0.067529,-60.897
0.067676,-58.457
0.067822,-61.714
0.067969,-61.434
0.068115,-58.056
0.068262,-62.235
0.068408,-57.821
0.068555,-62.022
0.068701,-64.09
0.068848,-63.727
0.068994,-61.13
0.069141,-61.64
0.069287,-59.382
0.069434,-61.488
0.06958,-58.282
0.069727,-59.803
0.069873,-58.961
0.07002,-58.189
0.070166,-59.518
0.070313,-62.544
0.070459,-67.104
0.070605,-60.012
0.070752,-57.218
0.070898,-57.18
0.071045,-58.53
0.071191,-61.869
0.071338,-62.824
0.071484,-60.518
0.071631,-62.243
0.071777,-62.234
0.071924,-61.12
0.07207,-63.85
0.072217,-61.642
0.072363,-59.587
0.07251,-59.597
0.072656,-59.172
0.072803,-61.797
0.072949,-62.203
0.073096,-60.317
0.073242,-59.114
0.073389,-58.018
0.073535,-59.666
0.073682,-62.571
0.073828,-61.369
0.073975,-58.221
0.074121,-58.667
0.074268,-63.238
0.074414,-59.753
0.074561,-56.894
0.074707,-58.122
0.074854,-59.638
0.075,-61.496
0.075146,-61.973
0.075293,-58.477
0.075439,-58.372
0.075586,-57.6
0.075732,-61.822
0.075879,-61.619
0.076025,-61.36
0.076172,-60.023
0.076318,-60.249
0.076465,-59.612
0.076611,-60.233
0.076758,-63.302
0.076904,-59.364
0.077051,-60.379
0.077197,-58.802
0.077344,-58.055
0.07749,-60.392
0.077637,-60.074
0.077783,-59.842
0.07793,-62.374
0.078076,-62.812
0.078223,-61.89
0.078369,-61.37
0.078516,-59.652
0.078662,-59.279
0.078809,-58.499
0.078955,-58.852
0.079102,-60.161
0.079248,-60.274
0.079395,-63.199
0.079541,-60.743
0.079687,-59.571
0.079834,-60.013
0.07998,-60.339
0.080127,-59.668
0.080273,-62.387
0.08042,-63.964
0.080566,-61.144
0.080713,-59.47
0.080859,-59.479
0.081006,-60.492
0.081152,-62.552
0.081299,-60.564
0.081445,-61.726
0.081592,-61.22
0.081738,-60.243
0.081885,-59.95
0.082031,-59.35
0.082178,-59.142
0.082324,-60.295
0.082471,-60.927
0.082617,-58.5
0.082764,-59.67
0.08291,-59.793
0.083057,-58.394
0.083203,-57.526
0.08335,-61.064
0.083496,-58.539
0.083643,-59.345
0.083789,-57.58
0.083936,-59.294
0.084082,-60.82
0.084229,-61.197
0.084375,-64.091
0.084521,-58.618
0.084668,-59.72
0.084814,-57.842
0.084961,-58.803
0.085107,-59.328
0.085254,-61.532
0.0854,-60.853
0.085547,-60.606
0.085693,-58.31
0.08584,-59.692
0.085986,-60.962
0.086133,-58.177
0.086279,-60.77
0.086426,-64.331
0.086572,-60.95
0.086719,-62.406
0.086865,-59.2
0.087012,-60.792
0.087158,-61.501
0.087305,-63.88
0.087451,-62.917
0.087598,-58.429
0.087744,-59.519
0.087891,-60.164
0.088037,-61.964
0.088184,-57.465
0.08833,-58.209
0.088477,-56.552
0.088623,-60.102
0.08877,-62.868
0.088916,-60.349
0.089063,-61.002
0.089209,-63.85
0.089355,-66.066
0.089502,-66.64
0.089648,-59.954
0.089795,-57.48
0.089941,-61.279
0.090088,-57.817
0.090234,-57.226
0.090381,-58.736
0.090527,-59.601
0.090674,-63.605
0.09082,-62.305
0.090967,-59.481
0.091113,-57.607
0.09126,-59.07
0.091406,-63.224
0.091553,-60.878
0.091699,-61.982
0.091846,-59.389
0.091992,-59.976
0.092139,-60.47
0.092285,-60.674
0.092432,-59.347
0.092578,-59.618
0.092725,-62.314
0.092871,-66.24
0.093018,-61.968
0.093164,-58.642
0.093311,-57.709
0.093457,-59.793
0.093604,-62.948
0.09375,-61.437
0.093896,-57.517
0.094043,-60.474
0.094189,-57.466
0.094336,-58.298
0.094482,-61.991
0.094629,-61.995
0.094775,-59.58
0.094922,-59.846
0.095068,-58.78
0.095215,-59.477
0.095361,-58.338
0.095508,-55.553
0.095654,-55.642
0.095801,-60.824
0.095947,-58.521
0.096094,-56.633
0.09624,-55.894
0.096387,-59.846
0.096533,-60.968
0.09668,-62.409
0.096826,-60.759
0.096973,-59.944
0.097119,-58.068
0.097266,-60.245
0.097412,-60.05
0.097559,-56.502
0.097705,-58.236
0.097852,-57.937
0.097998,-62.08
0.098145,-60.24
0.098291,-56.915
0.098437,-56.3
0.098584,-59.305
0.09873,-60.107
0.098877,-58.538
0.099023,-58.503
0.09917,-59.351
0.099316,-61.329
0.099463,-62.724
0.099609,-60.44
0.099756,-58.899
0.099902,-59.241
0.10005,-53.753
0.1002,-57.714
0.10034,-56.827
0.10049,-58.944
0.10063,-57.438
0.10078,-57.401
0.10093,-57.28
0.10107,-56.858
0.10122,-59.009
0.10137,-59.78
0.10151,-60.045
0.10166,-59.502
0.10181,-57.36
0.10195,-59.552
0.1021,-61.365
0.10225,-60.362
0.10239,-60.731
0.10254,-60.728
0.10269,-57.534
0.10283,-57.735
0.10298,-58.407
0.10312,-62.759
0.10327,-60.351
0.10342,-60.884
0.10356,-57.865
0.10371,-55.297
0.10386,-53.553
0.104,-55.719
0.10415,-58.402
0.1043,-58.046
0.10444,-59.721
0.10459,-58.754
0.10474,-60.504
0.10488,-62.745
0.10503,-55.665
0.10518,-56.043
0.10532,-56.656
0.10547,-60.351
0.10562,-61.049
0.10576,-57.645
0.10591,-59.602
0.10605,-57.197
0.1062,-59.047
0.10635,-55.88
0.10649,-58.041
0.10664,-57.848
0.10679,-59.023
0.10693,-60.869
0.10708,-56.702
0.10723,-59.963
0.10737,-61.464
0.10752,-59.742
0.10767,-61.655
0.10781,-61.873
0.10796,-59.557
0.10811,-62.717
0.10825,-59.417
0.1084,-56.565
0.10854,-58.507
0.10869,-56.182
0.10884,-58.75
0.10898,-58.293
0.10913,-59.799
0.10928,-62.353
0.10942,-58.773
0.10957,-57.543
0.10972,-57.75
0.10986,-54.788
0.11001,-59.88
0.11016,-59.119
0.1103,-58.12
0.11045,-60.048
0.1106,-61.22
0.11074,-57.342
0.11089,-63.346
0.11104,-60.274
0.11118,-62.562
0.11133,-56.441
0.11147,-53.169
0.11162,-56.669
0.11177,-56.969
0.11191,-57.043
0.11206,-58.79
0.11221,-58.248
0.11235,-57.436
0.1125,-58.391
0.11265,-55.862
0.11279,-61.345
0.11294,-61.987
0.11309,-60.304
0.11323,-57.551
0.11338,-64.61
0.11353,-60.807
0.11367,-57.834
0.11382,-59.019
0.11396,-57.065
0.11411,-56.605
0.11426,-58.699
0.1144,-57.532
0.11455,-61.332
0.1147,-59.435
0.11484,-56.17
0.11499,-57.373
0.11514,-57.053
0.11528,-56.277
0.11543,-55.063
0.11558,-58.795
0.11572,-61.306
0.11587,-63.532
0.11602,-58.45
0.11616,-56.474
0.11631,-61.135
0.11646,-61.235
0.1166,-60.104
0.11675,-55.667
0.11689,-56.857
0.11704,-62.106
0.11719,-59.618
0.11733,-57.04
0.11748,-54.934
0.11763,-55.443
0.11777,-59.443
0.11792,-56.33
0.11807,-58.724
0.11821,-59.136
0.11836,-57.606
0.11851,-57.777
0.11865,-58.829
0.1188,-57.036
0.11895,-58.454
0.11909,-56.253
0.11924,-59.345
0.11938,-58.454
0.11953,-60.043
0.11968,-60.549
0.11982,-60.366
0.11997,-57.054
0.12012,-57.212
0.12026,-55.308
0.12041,-55.606
0.12056,-59.017
0.1207,-57.512
0.12085,-60.069
0.121,-57.579
0.12114,-57.209
0.12129,-58.637
0.12144,-56.47
0.12158,-57.134
0.12173,-56
0.12187,-56.021
0.12202,-54.899
0.12217,-53.609
0.12231,-57.075
0.12246,-56.616
0.12261,-56.063
0.12275,-54.626
0.1229,-58.183
0.12305,-55.995
0.12319,-53.873
0.12334,-55.599
0.12349,-53.599
0.12363,-55.096
0.12378,-57.705
0.12393,-59.298
0.12407,-57.298
0.12422,-57.189
0.12437,-55.889
0.12451,-53.694
0.12466,-53.77
0.1248,-53.391
0.12495,-49.34
0.1251,-52.973
0.12524,-57.73
0.12539,-54.879
0.12554,-56.919
0.12568,-52.024
0.12583,-46.71
0.12598,-49.864
0.12612,-53.531
0.12627,-57.135
0.12642,-57.941
0.12656,-54.605
0.12671,-58.047
0.12686,-57.686
0.127,-57.311
0.12715,-55.936
0.12729,-55.06
0.12744,-56.387
0.12759,-59.903
0.12773,-58.312
0.12788,-55.639
0.12803,-55.424
0.12817,-57.411
0.12832,-54.522
0.12847,-55.065
0.12861,-54.938
0.12876,-56.101
0.12891,-56.39
0.12905,-57.697
0.1292,-55.94
0.12935,-56.389
0.12949,-56.417
0.12964,-55.671
0.12979,-56.479
0.12993,-53.268
0.13008,-55.983
0.13022,-57.124
0.13037,-58.994
0.13052,-56.851
0.13066,-56.603
0.13081,-56.065
0.13096,-58.55
0.1311,-59.17
0.13125,-58.155
0.1314,-56.179
0.13154,-57.576
0.13169,-56.294
0.13184,-58.383
0.13198,-62.213
0.13213,-61.241
0.13228,-61.148
0.13242,-59.845
0.13257,-56.958
0.13271,-56.275
0.13286,-58.864
0.13301,-57.202
0.13315,-56.591
0.1333,-56.706
0.13345,-59.693
0.13359,-55.306
0.13374,-54.386
0.13389,-58.755
0.13403,-56.792
0.13418,-58.208
0.13433,-58.89
0.13447,-60.588
0.13462,-58.821
0.13477,-54.242
0.13491,-58.32
0.13506,-53.465
0.13521,-54.307
0.13535,-58.684
0.1355,-57.231
0.13564,-58.805
0.13579,-58.965
0.13594,-55.514
0.13608,-56.432
0.13623,-58.128
0.13638,-56.427
0.13652,-55.771
0.13667,-58.747
0.13682,-59
0.13696,-62.935
0.13711,-62.528
0.13726,-58.312
0.1374,-57.311
0.13755,-57.528
0.1377,-58.363
0.13784,-55.663
0.13799,-55.7
0.13813,-60.157
0.13828,-60.558
0.13843,-58.905
0.13857,-57.813
0.13872,-61.877
0.13887,-56.388
0.13901,-58.503
0.13916,-57.839
0.13931,-57.706
0.13945,-58.724
0.1396,-55.127
0.13975,-56.308
0.13989,-55.96
0.14004,-56.973
0.14019,-56.75
0.14033,-55.178
0.14048,-56.885
0.14063,-54.845
0.14077,-54.695
0.14092,-55.765
0.14106,-56.235
0.14121,-57.837
0.14136,-55.649
0.1415,-53.758
0.14165,-56.038
0.1418,-59.822
0.14194,-59.607
0.14209,-58.991
0.14224,-59.461
0.14238,-56.746
0.14253,-57.734
0.14268,-60.19
0.14282,-56.091
0.14297,-57.885
0.14312,-56.818
0.14326,-56.861
0.14341,-58.366
0.14355,-59.859
0.1437,-59.173
0.14385,-58.581
0.14399,-61.332
0.14414,-56.274
0.14429,-57.199
0.14443,-58.272
0.14458,-55.063
0.14473,-54.514
0.14487,-55.725
0.14502,-56.898
0.14517,-58.134
0.14531,-64.13
0.14546,-60.099
0.14561,-54.798
0.14575,-56.158
0.1459,-55.771
0.14604,-57.307
0.14619,-60.084
0.14634,-57.123
0.14648,-55.144
0.14663,-56.395
0.14678,-58.647
0.14692,-56.481
0.14707,-59.119
0.14722,-59.518
0.14736,-56.975
0.14751,-58.628
0.14766,-57.863
0.1478,-57.504
0.14795,-58.264
0.1481,-57.642
0.14824,-60.066
0.14839,-55.966
0.14854,-59.614
0.14868,-55.659
0.14883,-58.022
0.14897,-56.336
0.14912,-58.428
0.14927,-61.435
0.14941,-59.47
0.14956,-57.299
0.14971,-56.46
0.14985,-53.839
0.15,-55.177
0.15015,-56.564
0.15029,-57.875
0.15044,-58.083
0.15059,-55.859
0.15073,-60.08
0.15088,-60.829
0.15103,-61.217
0.15117,-60.992
0.15132,-58.721
0.15146,-58.575
0.15161,-60.001
0.15176,-60.356
0.1519,-56.365
0.15205,-58.103
0.1522,-57.177
0.15234,-60.225
0.15249,-59.194
0.15264,-56.386
0.15278,-56.516
0.15293,-56.008
0.15308,-55.782
0.15322,-54.551
0.15337,-59.502
0.15352,-57.908
0.15366,-57.803
0.15381,-55.524
0.15396,-51.626
0.1541,-55.706
0.15425,-55.792
0.15439,-57.663
0.15454,-55.768
0.15469,-54.413
0.15483,-57.815
0.15498,-59.762
0.15513,-57.079
0.15527,-55.205
0.15542,-53.061
0.15557,-54.648
0.15571,-55.53
0.15586,-57.775
0.15601,-57.66
0.15615,-59.853
0.1563,-56.927
0.15645,-55.668
0.15659,-54.588
0.15674,-53.245
0.15688,-56.921
0.15703,-60.868
0.15718,-55.954
0.15732,-57.097
0.15747,-58.285
0.15762,-58.431
0.15776,-54.42
0.15791,-57.923
0.15806,-57.094
0.1582,-59.066
0.15835,-59.25
0.1585,-57.624
0.15864,-55.746
0.15879,-59.918
0.15894,-60.325
0.15908,-60.421
0.15923,-61
0.15937,-57.103
0.15952,-55.338
0.15967,-56.893
0.15981,-58.394
0.15996,-57.21
0.16011,-55.683
0.16025,-59.055
0.1604,-56.078
0.16055,-57.91
0.16069,-55.598
0.16084,-55.844
0.16099,-57.101
0.16113,-58.004
0.16128,-59.283
0.16143,-54.562
0.16157,-57.403
0.16172,-53.056
0.16187,-54.621
0.16201,-55.812
0.16216,-52.994
0.1623,-54.989
0.16245,-57.617
0.1626,-56.532
0.16274,-54.855
0.16289,-58.866
0.16304,-57.902
0.16318,-55.827
0.16333,-59.255
0.16348,-59.943
0.16362,-56.878
0.16377,-58.091
0.16392,-57.233
0.16406,-57.272
0.16421,-56.871
0.16436,-55.935
0.1645,-55.954
0.16465,-56.89
0.16479,-59.225
0.16494,-60.522
0.16509,-57.617
0.16523,-59.402
0.16538,-58.098
0.16553,-59.62
0.16567,-55.172
0.16582,-54.973
0.16597,-57.711
0.16611,-56.482
0.16626,-59.795
0.16641,-58.938
0.16655,-55.971
0.1667,-55.639
0.16685,-57.055
0.16699,-58.313
0.16714,-56.012
0.16729,-56.461
0.16743,-54.537
0.16758,-58.525
0.16772,-55.899
0.16787,-53.244
0.16802,-55.915
0.16816,-57.002
0.16831,-59.623
0.16846,-57.919
0.1686,-59.767
0.16875,-58.128
0.1689,-57.214
0.16904,-56.682
0.16919,-57.811
0.16934,-57.461
0.16948,-57.377
0.16963,-58.265
0.16978,-54.7
0.16992,-58.547
0.17007,-56.653
0.17021,-52.465
0.17036,-51.493
0.17051,-58.334
0.17065,-55.481
0.1708,-59.21
0.17095,-59.557
0.17109,-59.34
0.17124,-54.943
0.17139,-55.975
0.17153,-56.544
0.17168,-58.643
0.17183,-57.99
0.17197,-57.013
0.17212,-57.47
0.17227,-53.847
0.17241,-55.997
0.17256,-59.177
0.17271,-54.847
0.17285,-57.35
0.173,-59.711
0.17314,-57.678
0.17329,-53.592
0.17344,-52.798
0.17358,-54.001
0.17373,-54.085
0.17388,-58.977
0.17402,-58.154
0.17417,-58.392
0.17432,-59.229
0.17446,-57.902
0.17461,-59.878
0.17476,-57.664
0.1749,-56.669
0.17505,-56.896
0.1752,-53.481
0.17534,-54.107
0.17549,-58.638
0.17563,-56.608
0.17578,-56.063
0.17593,-54.759
0.17607,-57.547
0.17622,-55.545
0.17637,-50.943
0.17651,-54.776
0.17666,-57.708
0.17681,-58.615
0.17695,-58.642
0.1771,-53.549
0.17725,-54.481
0.17739,-57.489
0.17754,-55.829
0.17769,-61.036
0.17783,-59.56
0.17798,-56.82
0.17813,-57.621
0.17827,-57.609
0.17842,-60.117
0.17856,-58.624
0.17871,-56.369
0.17886,-55.57
0.179,-57.551
0.17915,-55.678
0.1793,-55.016
0.17944,-56.555
0.17959,-57.702
0.17974,-54.528
0.17988,-52.353
0.18003,-52.589
0.18018,-54.11
0.18032,-59.434
0.18047,-57.75
0.18062,-55.076
0.18076,-55.717
0.18091,-56.16
0.18105,-53.627
0.1812,-55.507
0.18135,-52.362
0.18149,-52.242
0.18164,-53.874
0.18179,-56.922
0.18193,-55.157
0.18208,-54.506
0.18223,-56.979
0.18237,-58.657
0.18252,-59.671
0.18267,-53.537
0.18281,-55.332
0.18296,-55.697
0.18311,-52.86
0.18325,-52.458
0.1834,-54.857
0.18354,-57.053
0.18369,-56.67
0.18384,-56.982
0.18398,-54.689
0.18413,-55.111
0.18428,-57.275
0.18442,-62.341
0.18457,-55.124
0.18472,-53.28
0.18486,-56.247
0.18501,-54.575
0.18516,-57.977
0.1853,-56.839
0.18545,-55.835
0.1856,-55.239
0.18574,-56.505
0.18589,-54.72
0.18604,-56.466
0.18618,-56.786
0.18633,-57.157
0.18647,-54.53
0.18662,-57.049
0.18677,-57.751
0.18691,-54.532
0.18706,-52.246
0.18721,-51.81
0.18735,-54.374
0.1875,-52.564
0.18765,-49.872
0.18779,-50.721
0.18794,-55.713
0.18809,-58.317
0.18823,-59.168
0.18838,-57.149
0.18853,-54.103
0.18867,-51.433
0.18882,-52.32
0.18896,-54.249
0.18911,-53.477
0.18926,-52.899
0.1894,-55.716
0.18955,-58.387
0.1897,-53.479
0.18984,-53.396
0.18999,-54.32
0.19014,-53.95
0.19028,-56.5
0.19043,-57.753
0.19058,-56.596
0.19072,-55.722
0.19087,-53.671
0.19102,-57.371
0.19116,-55.058
0.19131,-52.902
0.19146,-54.539
0.1916,-52.979
0.19175,-56.824
0.19189,-58.864
0.19204,-53.647
0.19219,-53.964
0.19233,-57.457
0.19248,-57.702
0.19263,-57.232
0.19277,-52.602
0.19292,-55.074
0.19307,-56.919
0.19321,-54.004
0.19336,-55.907
0.19351,-56.518
0.19365,-54.871
0.1938,-54.158
0.19395,-55.284
0.19409,-56.946
0.19424,-55.379
0.19438,-52.976
0.19453,-57.309
0.19468,-56.233
0.19482,-55.77
0.19497,-53.655
0.19512,-55.603
0.19526,-57.501
0.19541,-59.589
0.19556,-57.731
0.1957,-57.117
0.19585,-54.949
0.196,-55.388
0.19614,-54.428
0.19629,-58.777
0.19644,-55.386
0.19658,-53.85
0.19673,-54.694
0.19687,-55.404
0.19702,-55.169
0.19717,-53.829
0.19731,-56.744
0.19746,-58.405
0.19761,-53.829
0.19775,-54.493
0.1979,-55.503
0.19805,-54.102
0.19819,-53.984
0.19834,-57.412
0.19849,-58.91
0.19863,-53.049
0.19878,-56.791
0.19893,-59.108
0.19907,-54.179
0.19922,-55.444
0.19937,-52.894
0.19951,-54.429
0.19966,-57.733
0.1998,-55.496
0.19995,-53.374
0.2001,-55.574
0.20024,-57.724
0.20039,-52.931
0.20054,-53.702
0.20068,-54.247
0.20083,-53.886
0.20098,-54.941
0.20112,-56.323
0.20127,-54.776
0.20142,-54.426
0.20156,-55.916
0.20171,-55.008
0.20186,-56.62
0.202,-57.55
0.20215,-54.439
0.20229,-53.771
0.20244,-51.744
0.20259,-56.153
0.20273,-54.596
0.20288,-53.365
0.20303,-54.425
0.20317,-58.914
0.20332,-56.329
0.20347,-54.137
0.20361,-53.744
0.20376,-52.885
0.20391,-55.572
0.20405,-54.45
0.2042,-55.223
0.20435,-54.04
0.20449,-54.693
0.20464,-59.967
0.20479,-55.261
0.20493,-56.018
0.20508,-59.007
0.20522,-56.838
0.20537,-52.878
0.20552,-56.171
0.20566,-52.553
0.20581,-52.521
0.20596,-53.829
0.2061,-62.139
0.20625,-59.471
0.2064,-54.895
0.20654,-54.631
0.20669,-59.161
0.20684,-57.908
0.20698,-59.424
0.20713,-57.728
0.20728,-55.069
0.20742,-58.916
0.20757,-59.015
0.20771,-55.255
0.20786,-53.612
0.20801,-56.64
0.20815,-53.062
0.2083,-54.605
0.20845,-54.408
0.20859,-53.961
0.20874,-54.608
0.20889,-54.956
0.20903,-54.36
0.20918,-53.505
0.20933,-54.506
0.20947,-54.528
0.20962,-54.264
0.20977,-53.848
0.20991,-56.776
0.21006,-54.683
0.21021,-56.445
0.21035,-59.345
0.2105,-54.433
0.21064,-57.642
0.21079,-56.853
0.21094,-55.343
0.21108,-54.535
0.21123,-52.778
0.21138,-53.981
0.21152,-54.099
0.21167,-53.139
0.21182,-54.727
0.21196,-59.34
0.21211,-54.567
0.21226,-54.787
0.2124,-53.824
0.21255,-53.778
0.2127,-52.994
0.21284,-55.628
0.21299,-53.905
0.21313,-51.103
0.21328,-53.813
0.21343,-50.917
0.21357,-52.638
0.21372,-55.34
0.21387,-59.702
0.21401,-56.559
0.21416,-51.67
0.21431,-56.318
0.21445,-58.006
0.2146,-57.074
0.21475,-52.924
0.21489,-53.058
0.21504,-52.756
0.21519,-54.93
0.21533,-56.646
0.21548,-55.697
0.21563,-54.614
0.21577,-53.442
0.21592,-52.943
0.21606,-54.582
0.21621,-53.253
0.21636,-52.306
0.2165,-49.544
0.21665,-49.728
0.2168,-52.093
0.21694,-53.558
0.21709,-51.528
0.21724,-50.348
0.21738,-54.253
0.21753,-53.319
0.21768,-52.957
0.21782,-52.561
0.21797,-52.068
0.21812,-51.013
0.21826,-54.429
0.21841,-51.932
0.21855,-51.048
0.2187,-52.568
0.21885,-49.466
0.21899,-49.456
0.21914,-51.642
0.21929,-53.919
0.21943,-52.957
0.21958,-49.582
0.21973,-52.957
0.21987,-52.396
0.22002,-53.284
0.22017,-54.824
0.22031,-51.251
0.22046,-54.608
0.22061,-58.942
0.22075,-52.794
0.2209,-50.013
0.22104,-51.542
0.22119,-47.255
0.22134,-48.505
0.22148,-52.538
0.22163,-50.045
0.22178,-52.312
0.22192,-50.449
0.22207,-48.729
0.22222,-47.923
0.22236,-48.4
0.22251,-52.52
0.22266,-51.133
0.2228,-52.658
0.22295,-53.503
0.2231,-51.365
0.22324,-48.18
0.22339,-46.883
0.22354,-48.641
0.22368,-47.231
0.22383,-47.936
0.22397,-48.639
0.22412,-47.088
0.22427,-47.977
0.22441,-48.609
0.22456,-50.01
0.22471,-46.979
0.22485,-49.259
0.225,-47.432
0.22515,-48.195
0.22529,-47.233
0.22544,-44.38
0.22559,-46.836
0.22573,-44.113
0.22588,-44.26
0.22603,-49.593
0.22617,-53.224
0.22632,-52.708
0.22646,-50.618
0.22661,-45.261
0.22676,-48.905
0.2269,-48.515
0.22705,-46.955
0.2272,-46.166
0.22734,-48.33
0.22749,-49.116
0.22764,-50.547
0.22778,-49.318
0.22793,-47.538
0.22808,-50.773
0.22822,-49.998
0.22837,-53.278
0.22852,-53.304
0.22866,-49.825
0.22881,-49.588
0.22896,-49.113
0.2291,-50.21
0.22925,-50.528
0.22939,-52.195
0.22954,-52.628
0.22969,-52.923
0.22983,-50.377
0.22998,-51.108
0.23013,-51.059
0.23027,-52.718
0.23042,-49.729
0.23057,-50.142
0.23071,-48.982
0.23086,-50.859
0.23101,-55.446
0.23115,-50.696
0.2313,-50.598
0.23145,-53.204
0.23159,-50.052
0.23174,-51.135
0.23188,-51.148
0.23203,-51.168
0.23218,-53.029
0.23232,-50.637
0.23247,-48.626
0.23262,-52.386
0.23276,-53.209
0.23291,-53.509
0.23306,-51.308
0.2332,-48.648
0.23335,-47.578
0.2335,-50.102
0.23364,-50.572
0.23379,-48.729
0.23394,-49.036
0.23408,-49.32
0.23423,-53.022
0.23438,-53.485
0.23452,-49.378
0.23467,-48.325
0.23481,-49.018
0.23496,-51.939
0.23511,-51.982
0.23525,-49.864
0.2354,-51.837
0.23555,-48.35
0.23569,-48.304
0.23584,-49.743
0.23599,-48.574
0.23613,-46.616
0.23628,-47.327
0.23643,-49.342
0.23657,-48.544
0.23672,-50.469
0.23687,-48.61
0.23701,-48.585
0.23716,-46.922
0.2373,-46.262
0.23745,-48.582
0.2376,-50.225
0.23774,-48.834
0.23789,-46.677
0.23804,-47.105
0.23818,-49.833
0.23833,-48.062
0.23848,-47.611
0.23862,-49.049
0.23877,-48.831
0.23892,-46.548
0.23906,-45.701
0.23921,-45.846
0.23936,-47.896
0.2395,-47.563
0.23965,-47.583
0.23979,-45.19
0.23994,-46.187
0.24009,-46.552
0.24023,-48.451
0.24038,-46.697
0.24053,-45.567
0.24067,-46.44
0.24082,-43.337
0.24097,-43.947
0.24111,-46.226
0.24126,-44.872
0.24141,-43.036
0.24155,-44.872
0.2417,-46.594
0.24185,-44.201
0.24199,-43.359
0.24214,-44.412
0.24229,-42.308
0.24243,-44.606
0.24258,-45.08
0.24272,-43.962
0.24287,-43.651
0.24302,-43.378
0.24316,-42.191
0.24331,-40.664
0.24346,-40.762
0.2436,-41.263
0.24375,-41.618
0.2439,-38.999
0.24404,-39.382
0.24419,-41.622
0.24434,-40.425
0.24448,-40.372
0.24463,-39.022
0.24478,-39.907
0.24492,-38.626
0.24507,-42.065
0.24521,-38.762
0.24536,-37.658
0.24551,-38.286
0.24565,-37.186
0.2458,-37.984
0.24595,-37.387
0.24609,-37.319
0.24624,-35.941
0.24639,-35.839
0.24653,-35.638
0.24668,-35.603
0.24683,-35.039
0.24697,-35.253
0.24712,-35.006
0.24727,-33.902
0.24741,-34.04
0.24756,-33.964
0.24771,-33.239
0.24785,-31.897
0.248,-31.13
0.24814,-30.791
0.24829,-29.68
0.24844,-29.449
0.24858,-28.919
0.24873,-27.416
0.24888,-26.483
0.24902,-25.309
0.24917,-24.005
0.24932,-22.029
0.24946,-20.201
0.24961,-16.918
0.24976,-13.667
0.2499,-4.4725
0.25005,0
0.2502,-7.9455
0.25034,-22.569
0.25049,-17.865
0.25063,-22.309
0.25078,-22.814
0.25093,-24.982
0.25107,-26.217
0.25122,-27.687
0.25137,-28.264
0.25151,-29.06
0.25166,-30.185
0.25181,-31.116
0.25195,-31.604
0.2521,-31.773
0.25225,-32.816
0.25239,-33.157
0.25254,-34.038
0.25269,-34.307
0.25283,-35.365
0.25298,-35.208
0.25312,-35.275
0.25327,-35.853
0.25342,-36.796
0.25356,-35.993
0.25371,-36.932
0.25386,-37.57
0.254,-36.697
0.25415,-38.303
0.2543,-38.744
0.25444,-38.738
0.25459,-38.797
0.25474,-38.853
0.25488,-38.935
0.25503,-41.284
0.25518,-40.436
0.25532,-40.307
0.25547,-40.379
0.25562,-40.985
0.25576,-41.697
0.25591,-41.455
0.25605,-41.203
0.2562,-40.54
0.25635,-40.836
0.25649,-42.906
0.25664,-42.979
0.25679,-42.885
0.25693,-44.183
0.25708,-42.948
0.25723,-41.863
0.25737,-43.228
0.25752,-43.448
0.25767,-43.423
0.25781,-44.366
0.25796,-44.914
0.25811,-46.088
0.25825,-43.661
0.2584,-45.445
0.25854,-45.577
0.25869,-45.498
0.25884,-43.948
0.25898,-45.443
0.25913,-47.73
0.25928,-44.27
0.25942,-45.217
0.25957,-46.532
0.25972,-45.987
0.25986,-49.34
0.26001,-48.294
0.26016,-44.681
0.2603,-47.341
0.26045,-48.734
0.2606,-46.466
0.26074,-46.808
0.26089,-46.587
0.26104,-45.496
0.26118,-45.818
0.26133,-45.549
0.26147,-49.055
0.26162,-49.764
0.26177,-46.667
0.26191,-46.643
0.26206,-47.162
0.26221,-48.408
0.26235,-47.188
0.2625,-48.393
0.26265,-45.879
0.26279,-48.374
0.26294,-46.626
0.26309,-49.15
0.26323,-47.873
0.26338,-47.137
0.26353,-46.72
0.26367,-47.896
0.26382,-46.079
0.26396,-50.546
0.26411,-52.815
0.26426,-48.9
0.2644,-51.231
0.26455,-50.167
0.2647,-48.546
0.26484,-48.445
0.26499,-47.735
0.26514,-49.967
0.26528,-51.019
0.26543,-49.978
0.26558,-50.632
0.26572,-49.542
0.26587,-48.048
0.26602,-47.822
0.26616,-49.543
0.26631,-49.322
0.26646,-50.391
0.2666,-48.365
0.26675,-46.937
0.26689,-52.612
0.26704,-53.17
0.26719,-52.329
0.26733,-49.675
0.26748,-46.606
0.26763,-51.247
0.26777,-50.647
0.26792,-50.008
0.26807,-50.867
0.26821,-48.952
0.26836,-49.771
0.26851,-49.985
0.26865,-49.991
0.2688,-48.473
0.26895,-49.588
0.26909,-50.237
0.26924,-50.27
0.26938,-49.284
0.26953,-47.265
0.26968,-51.622
0.26982,-54.483
0.26997,-53.454
0.27012,-52.343
0.27026,-51.529
0.27041,-55.834
0.27056,-54.024
0.2707,-50.068
0.27085,-49.957
0.271,-50.678
0.27114,-49.37
0.27129,-53.72
0.27144,-52.839
0.27158,-48.365
0.27173,-49.198
0.27187,-51.156
0.27202,-50.212
0.27217,-51.631
0.27231,-50.004
0.27246,-49.624
0.27261,-50.71
0.27275,-50.814
0.2729,-50.145
0.27305,-50.99
0.27319,-51.91
0.27334,-50.516
0.27349,-51.088
0.27363,-49.585
0.27378,-49.036
0.27393,-51.513
0.27407,-50.19
0.27422,-49.778
0.27437,-53.287
0.27451,-53.724
0.27466,-50.915
0.2748,-49.125
0.27495,-52.639
0.2751,-49.384
0.27524,-50.281
0.27539,-51.404
0.27554,-52.068
0.27568,-50.303
0.27583,-54.821
0.27598,-52.287
0.27612,-51.415
0.27627,-55.219
0.27642,-51.659
0.27656,-52.744
0.27671,-52.81
0.27686,-50.448
0.277,-49.063
0.27715,-50.391
0.27729,-50
0.27744,-50.747
0.27759,-50.173
0.27773,-53.456
0.27788,-52.911
0.27803,-50.202
0.27817,-52.636
0.27832,-52.556
0.27847,-52.295
0.27861,-54.733
0.27876,-51.916
0.27891,-49.912
0.27905,-54.827
0.2792,-55.257
0.27935,-53.209
0.27949,-53.332
0.27964,-51.495
0.27979,-48.927
0.27993,-53.483
0.28008,-53.052
0.28022,-49.287
0.28037,-51.433
0.28052,-53.465
0.28066,-53.432
0.28081,-51.119
0.28096,-53.343
0.2811,-55.473
0.28125,-52.838
0.2814,-53.467
0.28154,-51.321
0.28169,-52.785
0.28184,-49.717
0.28198,-53.248
0.28213,-51.813
0.28228,-51.807
0.28242,-57.058
0.28257,-55.951
0.28271,-53.637
0.28286,-54.191
0.28301,-54.441
0.28315,-51.902
0.2833,-51.313
0.28345,-51.873
0.28359,-51.917
0.28374,-50.096
0.28389,-51.391
0.28403,-55.124
0.28418,-57.567
0.28433,-54.675
0.28447,-49.67
0.28462,-51.292
0.28477,-53.269
0.28491,-53.542
0.28506,-52.299
0.28521,-54.574
0.28535,-52.612
0.2855,-52.601
0.28564,-50.557
0.28579,-54.716
0.28594,-50.354
0.28608,-52.929
0.28623,-52.308
0.28638,-50.231
0.28652,-51.176
0.28667,-54.22
0.28682,-54.207
0.28696,-53.485
0.28711,-52.863
0.28726,-53.41
0.2874,-53.829
0.28755,-54.336
0.2877,-51.052
0.28784,-52.117
0.28799,-54.659
0.28813,-50.577
0.28828,-53.598
0.28843,-55.36
0.28857,-51.732
0.28872,-55.577
0.28887,-52.42
0.28901,-50.821
0.28916,-54.301
0.28931,-52.934
0.28945,-55.269
0.2896,-56.482
0.28975,-55.541
0.28989,-53.089
0.29004,-53.771
0.29019,-55.684
0.29033,-52.607
0.29048,-55.536
0.29063,-51.95
0.29077,-50.752
0.29092,-51.23
0.29106,-49.232
0.29121,-51.312
0.29136,-55.542
0.2915,-53.153
0.29165,-49.982
0.2918,-51.824
0.29194,-51.58
0.29209,-53.938
0.29224,-54.843
0.29238,-53.241
0.29253,-51.559
0.29268,-54.069
0.29282,-57.107
0.29297,-52.628
0.29312,-51.822
0.29326,-54.408
0.29341,-53.922
0.29355,-53.826
0.2937,-58.374
0.29385,-55.215
0.29399,-55.547
0.29414,-55.379
0.29429,-56.322
0.29443,-52.591
0.29458,-54.29
0.29473,-52.268
0.29487,-52.104
0.29502,-55.053
0.29517,-54.01
0.29531,-53.56
0.29546,-52.915
0.29561,-54.779
0.29575,-56.6
0.2959,-56.778
0.29604,-54.31
0.29619,-52.403
0.29634,-55.751
0.29648,-53.057
0.29663,-55.741
0.29678,-56.465
0.29692,-53.534
0.29707,-51.738
0.29722,-55.233
0.29736,-50.856
0.29751,-52.344
0.29766,-54.44
0.2978,-51.53
0.29795,-52.653
0.2981,-58.442
0.29824,-56.448
0.29839,-54.136
0.29854,-52.963
0.29868,-57.361
0.29883,-55.358
0.29897,-55.182
0.29912,-54.821
0.29927,-53.291
0.29941,-51.148
0.29956,-50.233
0.29971,-53.422
0.29985,-52.705
0.3,-55.482
0.30015,-54.97
0.30029,-54.206
0.30044,-53.676
0.30059,-54.426
0.30073,-55.64
0.30088,-54.35
0.30103,-55.131
0.30117,-54.709
0.30132,-57.23
0.30146,-53.414
0.30161,-51.337
0.30176,-52.445
0.3019,-55.517
0.30205,-56.568
0.3022,-55.68
0.30234,-52.453
0.30249,-52.872
0.30264,-56.993
0.30278,-55.01
0.30293,-51.64
0.30308,-51.879
0.30322,-52.905
0.30337,-52.836
0.30352,-53.64
0.30366,-52.907
0.30381,-52.154
0.30396,-53.759
0.3041,-51.389
0.30425,-51.65
0.30439,-52.77
0.30454,-51.765
0.30469,-54.443
0.30483,-51.137
0.30498,-54.272
0.30513,-53.935
0.30527,-55.048
0.30542,-56.366
0.30557,-53.083
0.30571,-51.051
0.30586,-57.341
0.30601,-55.541
0.30615,-50.995
0.3063,-55.48
0.30645,-52.031
0.30659,-51.908
0.30674,-54.951
0.30688,-55.314
0.30703,-53.025
0.30718,-52.656
0.30732,-53.462
0.30747,-53.828
0.30762,-55.171
0.30776,-51.712
0.30791,-54.016
0.30806,-54.595
0.3082,-55.397
0.30835,-54.258
0.3085,-51.902
0.30864,-52.707
0.30879,-55.858
0.30894,-55.223
0.30908,-53.85
0.30923,-54.868
0.30938,-52.386
0.30952,-54.467
0.30967,-56.932
0.30981,-54.362
0.30996,-51.714
0.31011,-53.434
0.31025,-53.47
0.3104,-57.083
0.31055,-51.062
0.31069,-51.386
0.31084,-58.239
0.31099,-54.758
0.31113,-55.706
0.31128,-52.164
0.31143,-50.864
0.31157,-54.23
0.31172,-54.11
0.31187,-54.095
0.31201,-54.344
0.31216,-53.95
0.3123,-56.293
0.31245,-55.878
0.3126,-50.81
0.31274,-53.714
0.31289,-54.665
0.31304,-53.028
0.31318,-52.105
0.31333,-51.604
0.31348,-52.061
0.31362,-52
0.31377,-53.374
0.31392,-52.799
0.31406,-52.05
0.31421,-54.695
0.31436,-53.31
0.3145,-52.679
0.31465,-57.23
0.31479,-58.98
0.31494,-53.99
0.31509,-55.633
0.31523,-55.939
0.31538,-61.389
0.31553,-57.323
0.31567,-55.788
0.31582,-54.49
0.31597,-52.553
0.31611,-55.316
0.31626,-53.051
0.31641,-50.28
0.31655,-52.144
0.3167,-51.535
0.31685,-54.12
0.31699,-53.313
0.31714,-49.663
0.31729,-54.424
0.31743,-56.576
0.31758,-55.366
0.31772,-58.059
0.31787,-57.549
0.31802,-54.828
0.31816,-54.136
0.31831,-50.976
0.31846,-54.612
0.3186,-54.488
0.31875,-53.783
0.3189,-54.33
0.31904,-54.655
0.31919,-57.136
0.31934,-53.865
0.31948,-53.116
0.31963,-52.697
0.31978,-56.133
0.31992,-57.002
0.32007,-56.1
0.32021,-54.563
0.32036,-52.222
0.32051,-53.397
0.32065,-57.17
0.3208,-53.603
0.32095,-51.286
0.32109,-55.007
0.32124,-57.136
0.32139,-55.048
0.32153,-57.08
0.32168,-53.192
0.32183,-49.824
0.32197,-52.875
0.32212,-54.584
0.32227,-57.281
0.32241,-54.983
0.32256,-53.725
0.32271,-52.913
0.32285,-54.325
0.323,-57.005
0.32314,-57.702
0.32329,-52.854
0.32344,-51.91
0.32358,-54.724
0.32373,-55.853
0.32388,-55.434
0.32402,-53.719
0.32417,-53.534
0.32432,-58.181
0.32446,-57.618
0.32461,-52.179
0.32476,-55.53
0.3249,-53.726
0.32505,-56.604
0.3252,-53.265
0.32534,-53.146
0.32549,-56.993
0.32563,-55.622
0.32578,-54.41
0.32593,-51.559
0.32607,-49.965
0.32622,-56.056
0.32637,-54.556
0.32651,-52.475
0.32666,-51.427
0.32681,-53.84
0.32695,-54.563
0.3271,-56.032
0.32725,-54.663
0.32739,-52.326
0.32754,-52.156
0.32769,-53.863
0.32783,-52.52
0.32798,-52.624
0.32813,-56.162
0.32827,-55.106
0.32842,-56.321
0.32856,-56.156
0.32871,-51.53
0.32886,-52.209
0.329,-51.198
0.32915,-51.993
0.3293,-56.968
0.32944,-52.717
0.32959,-57.59
0.32974,-55.319
0.32988,-55.76
0.33003,-51.008
0.33018,-52.741
0.33032,-56.054
0.33047,-56.632
0.33062,-53.404
0.33076,-52.479
0.33091,-52.282
0.33105,-55.668
0.3312,-55.414
0.33135,-58.321
0.33149,-55.853
0.33164,-56.443
0.33179,-53.662
0.33193,-54.596
0.33208,-53.923
0.33223,-54.933
0.33237,-56.708
0.33252,-58.021
0.33267,-54.247
0.33281,-56.267
0.33296,-56.032
0.33311,-51.933
0.33325,-52.212
0.3334,-55.401
0.33354,-55.484
0.33369,-53.92
0.33384,-53.989
0.33398,-52.053
0.33413,-54.171
0.33428,-52.739
0.33442,-54.38
0.33457,-57.986
0.33472,-55.069
0.33486,-51.933
0.33501,-51.763
0.33516,-54.325
0.3353,-56.254
0.33545,-54.616
0.3356,-52.336
0.33574,-51.413
0.33589,-54.973
0.33604,-54.68
0.33618,-55.667
0.33633,-55.018
0.33647,-53.297
0.33662,-54.561
0.33677,-52.748
0.33691,-51.139
0.33706,-51.94
0.33721,-53.249
0.33735,-56.063
0.3375,-53.883
0.33765,-51.861
0.33779,-53.938
0.33794,-56.186
0.33809,-57.128
0.33823,-50.324
0.33838,-53.555
0.33853,-52.867
0.33867,-54.531
0.33882,-57.009
0.33896,-55.191
0.33911,-59.441
0.33926,-57.273
0.3394,-53.874
0.33955,-56.097
0.3397,-55.564
0.33984,-53.304
0.33999,-54.618
0.34014,-56.505
0.34028,-53.97
0.34043,-55.259
0.34058,-54.052
0.34072,-55.07
0.34087,-56.023
0.34102,-53.982
0.34116,-57.086
0.34131,-57.605
0.34146,-54.697
0.3416,-51.624
0.34175,-52.987
0.34189,-51.495
0.34204,-55.631
0.34219,-56.965
0.34233,-54.363
0.34248,-56.136
0.34263,-52.582
0.34277,-53.413
0.34292,-57.71
0.34307,-55.566
0.34321,-59.237
0.34336,-57.617
0.34351,-53.064
0.34365,-53.236
0.3438,-52.894
0.34395,-53.61
0.34409,-55.879
0.34424,-59.955
0.34438,-55.004
0.34453,-54.559
0.34468,-57.669
0.34482,-57.519
0.34497,-54.897
0.34512,-53.084
0.34526,-56.365
0.34541,-57.843
0.34556,-58.493
0.3457,-57.79
0.34585,-53.306
0.346,-52.567
0.34614,-55.774
0.34629,-51.439
0.34644,-55.161
0.34658,-56.619
0.34673,-52.097
0.34687,-53.564
0.34702,-57.558
0.34717,-56.79
0.34731,-55.718
0.34746,-52.113
0.34761,-53.974
0.34775,-53.367
0.3479,-54.347
0.34805,-53.971
0.34819,-57.821
0.34834,-54.759
0.34849,-52.738
0.34863,-53.794
0.34878,-55.591
0.34893,-52.546
0.34907,-52.946
0.34922,-51.839
0.34937,-54.891
0.34951,-57.705
0.34966,-56.328
0.3498,-54.494
0.34995,-56.348
0.3501,-58.929
0.35024,-51.127
0.35039,-54.806
0.35054,-54.226
0.35068,-55.122
0.35083,-54.248
0.35098,-52.623
0.35112,-55.17
0.35127,-53.876
0.35142,-54.617
0.35156,-54.554
0.35171,-51.554
0.35186,-51.018
0.352,-53.158
0.35215,-53.217
0.35229,-54.044
0.35244,-50.46
0.35259,-54.916
0.35273,-53.933
0.35288,-55.79
0.35303,-56.798
0.35317,-53.933
0.35332,-54.295
0.35347,-54.843
0.35361,-52.953
0.35376,-51.94
0.35391,-49.007
0.35405,-50.632
0.3542,-54.373
0.35435,-53.8
0.35449,-54.964
0.35464,-52.004
0.35479,-50.549
0.35493,-53.057
0.35508,-51.638
0.35522,-53.32
0.35537,-53.496
0.35552,-55.477
0.35566,-54.094
0.35581,-52.381
0.35596,-51.015
0.3561,-52.719
0.35625,-54.127
0.3564,-54.981
0.35654,-54.978
0.35669,-54.343
0.35684,-51.887
0.35698,-51.838
0.35713,-53.76
0.35728,-51.86
0.35742,-53.713
0.35757,-56.646
0.35771,-54.142
0.35786,-54.798
0.35801,-53.529
0.35815,-50.538
0.3583,-55.097
0.35845,-55.251
0.35859,-52.588
0.35874,-54.824
0.35889,-56.389
0.35903,-53.543
0.35918,-56.015
0.35933,-54.785
0.35947,-55.651
0.35962,-53.515
0.35977,-51.949
0.35991,-51.629
0.36006,-53.43
0.36021,-51.314
0.36035,-52.623
0.3605,-53.801
0.36064,-51.856
0.36079,-54.26
0.36094,-54.199
0.36108,-52.755
0.36123,-53.929
0.36138,-54.669
0.36152,-53.026
0.36167,-55.549
0.36182,-57.146
0.36196,-53.581
0.36211,-54.009
0.36226,-51.625
0.3624,-53.251
0.36255,-52.351
0.3627,-52.776
0.36284,-54.599
0.36299,-52.196
0.36313,-53.071
0.36328,-52.38
0.36343,-53.403
0.36357,-54.901
0.36372,-52.428
0.36387,-50.636
0.36401,-52.923
0.36416,-55.587
0.36431,-54.698
0.36445,-53.445
0.3646,-54.472
0.36475,-51.711
0.36489,-53.405
0.36504,-52.258
0.36519,-52.267
0.36533,-54.886
0.36548,-53.53
0.36562,-54.133
0.36577,-54.075
0.36592,-54.178
0.36606,-56.357
0.36621,-54.808
0.36636,-53.771
0.3665,-53.28
0.36665,-51.628
0.3668,-58.407
0.36694,-52.111
0.36709,-51.11
0.36724,-55.599
0.36738,-51.78
0.36753,-52.997
0.36768,-55.137
0.36782,-51.917
0.36797,-56.727
0.36812,-56.873
0.36826,-57.461
0.36841,-53.398
0.36855,-51.889
0.3687,-52.18
0.36885,-53.399
0.36899,-52.822
0.36914,-51.638
0.36929,-53.285
0.36943,-53.855
0.36958,-53.88
0.36973,-55.285
0.36987,-56.732
0.37002,-52.414
0.37017,-52.419
0.37031,-54.979
0.37046,-52.647
0.37061,-53.271
0.37075,-55.38
0.3709,-52.793
0.37104,-53.877
0.37119,-54.089
0.37134,-56.204
0.37148,-56.879
0.37163,-55.14
0.37178,-53.545
0.37192,-55.016
0.37207,-55.734
0.37222,-55.575
0.37236,-55.95
0.37251,-52.939
0.37266,-50.332
0.3728,-51.5
0.37295,-54.477
0.3731,-53.334
0.37324,-55.649
0.37339,-53.616
0.37354,-52.664
0.37368,-52.604
0.37383,-56.754
0.37397,-55.433
0.37412,-54.041
0.37427,-53.897
0.37441,-55.341
0.37456,-56.151
0.37471,-53.752
0.37485,-55.292
0.375,-57.36
0.37515,-52.71
0.37529,-54.984
0.37544,-58.918
0.37559,-56.149
0.37573,-52.02
0.37588,-54.352
0.37603,-58.481
0.37617,-55.861
0.37632,-53.921
0.37646,-57.483
0.37661,-54.564
0.37676,-52.68
0.3769,-53.737
0.37705,-53.422
0.3772,-57.042
0.37734,-58.644
0.37749,-54.027
0.37764,-53.137
0.37778,-56.271
0.37793,-54.505
0.37808,-53.583
0.37822,-53.066
0.37837,-56.326
0.37852,-55.91
0.37866,-53.593
0.37881,-52.52
0.37896,-54.258
0.3791,-56.567
0.37925,-59.377
0.37939,-53.744
0.37954,-51.856
0.37969,-51.161
0.37983,-54.946
0.37998,-53.497
0.38013,-53.349
0.38027,-56.578
0.38042,-53.731
0.38057,-56.291
0.38071,-56.544
0.38086,-53.614
0.38101,-57.287
0.38115,-56.148
0.3813,-54.578
0.38145,-55.457
0.38159,-53.839
0.38174,-55.599
0.38188,-54.566
0.38203,-50.091
0.38218,-52.348
0.38232,-56.456
0.38247,-54.599
0.38262,-52.776
0.38276,-52.833
0.38291,-54.177
0.38306,-55.266
0.3832,-56.657
0.38335,-54.04
0.3835,-54.329
0.38364,-55.054
0.38379,-53.41
0.38394,-52.965
0.38408,-54.425
0.38423,-53.474
0.38438,-56.626
0.38452,-55.634
0.38467,-53.392
0.38481,-53.686
0.38496,-51.736
0.38511,-54.467
0.38525,-56.077
0.3854,-56.807
0.38555,-54.08
0.38569,-56.116
0.38584,-53.883
0.38599,-56.043
0.38613,-55.613
0.38628,-54.968
0.38643,-53.48
0.38657,-50.312
0.38672,-52.072
0.38687,-51.461
0.38701,-55.596
0.38716,-57.169
0.3873,-56.397
0.38745,-54.299
0.3876,-56.802
0.38774,-54.643
0.38789,-50.611
0.38804,-50.348
0.38818,-52.787
0.38833,-55.818
0.38848,-55.018
0.38862,-50.542
0.38877,-51.481
0.38892,-55.849
0.38906,-59.485
0.38921,-54.777
0.38936,-54.642
0.3895,-51.483
0.38965,-51.894
0.38979,-54.802
0.38994,-56.747
0.39009,-55.887
0.39023,-54.96
0.39038,-53.094
0.39053,-55.712
0.39067,-54.701
0.39082,-54.272
0.39097,-55.209
0.39111,-50.517
0.39126,-52.667
0.39141,-55.511
0.39155,-54.203
0.3917,-54.35
0.39185,-53.787
0.39199,-56.02
0.39214,-56.102
0.39229,-58.335
0.39243,-57.593
0.39258,-52.753
0.39272,-52.229
0.39287,-52.338
0.39302,-53.78
0.39316,-50.898
0.39331,-54.348
0.39346,-54.703
0.3936,-57.195
0.39375,-54.015
0.3939,-53.285
0.39404,-52.175
0.39419,-53.863
0.39434,-55.014
0.39448,-57.015
0.39463,-56.32
0.39478,-55.81
0.39492,-56.248
0.39507,-55.516
0.39521,-52.44
0.39536,-54.25
0.39551,-51.302
0.39565,-55.808
0.3958,-55.613
0.39595,-52.652
0.39609,-54.636
0.39624,-56.389
0.39639,-57.75
0.39653,-57.35
0.39668,-52.171
0.39683,-53.172
0.39697,-51.675
0.39712,-53.104
0.39727,-58.789
0.39741,-53.747
0.39756,-55.396
0.39771,-53.015
0.39785,-53.609
0.398,-54.848
0.39814,-55.323
0.39829,-54.218
0.39844,-55.041
0.39858,-55.879
0.39873,-52.824
0.39888,-50.994
0.39902,-54.376
0.39917,-53.357
0.39932,-53.609
0.39946,-51.718
0.39961,-53.262
0.39976,-56.815
0.3999,-54.146
0.40005,-53.369
0.4002,-55.532
0.40034,-53.208
0.40049,-54.979
0.40063,-52.39
0.40078,-52.998
0.40093,-52.784
0.40107,-53.067
0.40122,-54.123
0.40137,-50.559
0.40151,-53.54
0.40166,-55.914
0.40181,-51.762
0.40195,-53.117
0.4021,-53.439
0.40225,-54.312
0.40239,-53.766
0.40254,-55.215
0.40269,-58.406
0.40283,-56.058
0.40298,-54.41
0.40313,-56.214
0.40327,-58.629
0.40342,-53.132
0.40356,-56.994
0.40371,-56.237
0.40386,-56.196
0.404,-52.596
0.40415,-54.761
0.4043,-51.068
0.40444,-49.87
0.40459,-53.469
0.40474,-58.302
0.40488,-56.192
0.40503,-55.578
0.40518,-58.389
0.40532,-57.75
0.40547,-53.252
0.40562,-53.118
0.40576,-55.807
0.40591,-52.155
0.40605,-56.585
0.4062,-56.232
0.40635,-52.827
0.40649,-54.357
0.40664,-54.971
0.40679,-53.35
0.40693,-52.32
0.40708,-54.951
0.40723,-51.68
0.40737,-52.707
0.40752,-55.475
0.40767,-55.018
0.40781,-52.164
0.40796,-54.961
0.40811,-52.011
0.40825,-54.304
0.4084,-54.834
0.40854,-55.221
0.40869,-54.232
0.40884,-53.302
0.40898,-54.481
0.40913,-54.6
0.40928,-55.226
0.40942,-55.8
0.40957,-57.888
0.40972,-55.548
0.40986,-53.312
0.41001,-55.015
0.41016,-49.48
0.4103,-52.091
0.41045,-54.693
0.4106,-51.371
0.41074,-52.308
0.41089,-51.322
0.41104,-52.946
0.41118,-54.248
0.41133,-52.388
0.41147,-49.659
0.41162,-51.586
0.41177,-56.66
0.41191,-56.099
0.41206,-53.719
0.41221,-51.814
0.41235,-50.942
0.4125,-52.025
0.41265,-53.976
0.41279,-52.077
0.41294,-50.779
0.41309,-54.765
0.41323,-54.255
0.41338,-52.017
0.41353,-50.887
0.41367,-51.436
0.41382,-51.392
0.41396,-52.411
0.41411,-53.169
0.41426,-52.988
0.4144,-51.488
0.41455,-54.77
0.4147,-54.823
0.41484,-51.373
0.41499,-52.969
0.41514,-52.89
0.41528,-53.363
0.41543,-53.155
0.41558,-52.856
0.41572,-56.133
0.41587,-51.019
0.41602,-55.504
0.41616,-55.706
0.41631,-54.636
0.41646,-51.054
0.4166,-50.427
0.41675,-56.723
0.41689,-52.99
0.41704,-51.892
0.41719,-54.75
0.41733,-51.605
0.41748,-48.699
0.41763,-52.434
0.41777,-54.108
0.41792,-53.341
0.41807,-56.636
0.41821,-52.781
0.41836,-53.151
0.41851,-50.606
0.41865,-50.203
0.4188,-52.308
0.41895,-52.764
0.41909,-53.067
0.41924,-52.282
0.41938,-53.813
0.41953,-52.512
0.41968,-53.693
0.41982,-53.081
0.41997,-51.924
0.42012,-52.26
0.42026,-51.767
0.42041,-49.321
0.42056,-53.465
0.4207,-56.296
0.42085,-54.859
0.421,-57.058
0.42114,-55.45
0.42129,-52.181
0.42144,-52.683
0.42158,-57.107
0.42173,-56.049
0.42188,-55.142
0.42202,-54.324
0.42217,-56.378
0.42231,-55.647
0.42246,-55.855
0.42261,-52.843
0.42275,-53.22
0.4229,-54.477
0.42305,-53.554
0.42319,-53.745
0.42334,-51.826
0.42349,-53.226
0.42363,-55.814
0.42378,-54.396
0.42393,-51.525
0.42407,-52.173
0.42422,-52.451
0.42437,-52.39
0.42451,-54.39
0.42466,-52.696
0.4248,-50.352
0.42495,-51.344
0.4251,-53.616
0.42524,-52.944
0.42539,-53.516
0.42554,-56.319
0.42568,-52.838
0.42583,-52.134
0.42598,-50.413
0.42612,-54.85
0.42627,-56.649
0.42642,-52.725
0.42656,-53.04
0.42671,-51.788
0.42686,-52.624
0.427,-56.702
0.42715,-58.45
0.42729,-52.93
0.42744,-53.341
0.42759,-55.955
0.42773,-55.568
0.42788,-56.331
0.42803,-53.225
0.42817,-52.752
0.42832,-54.208
0.42847,-53.194
0.42861,-53.072
0.42876,-53.77
0.42891,-57.513
0.42905,-58.308
0.4292,-54.905
0.42935,-54.174
0.42949,-51.652
0.42964,-55.537
0.42979,-55.228
0.42993,-52.507
0.43008,-52.169
0.43022,-54.792
0.43037,-55.431
0.43052,-53.58
0.43066,-53.934
0.43081,-56.096
0.43096,-56.028
0.4311,-57.243
0.43125,-52.845
0.4314,-54.151
0.43154,-52.259
0.43169,-52.023
0.43184,-54.72
0.43198,-55.162
0.43213,-53.317
0.43228,-54.532
0.43242,-53.794
0.43257,-54.244
0.43271,-50.768
0.43286,-48.999
0.43301,-55.278
0.43315,-55.075
0.4333,-52.638
0.43345,-52.8
0.43359,-52.712
0.43374,-52.776
0.43389,-53.662
0.43403,-53.826
0.43418,-53.787
0.43433,-55.007
0.43447,-59.461
0.43462,-55.893
0.43477,-60.585
0.43491,-56.593
0.43506,-55.072
0.43521,-55.997
0.43535,-53.248
0.4355,-51.845
0.43564,-49.86
0.43579,-53.949
0.43594,-51.239
0.43608,-53.128
0.43623,-57.242
0.43638,-56.015
0.43652,-53.258
0.43667,-53.688
0.43682,-55.958
0.43696,-53.432
0.43711,-51.375
0.43726,-51.029
0.4374,-51.302
0.43755,-55.634
0.4377,-58.199
0.43784,-58.29
0.43799,-54.214
0.43813,-52.182
0.43828,-54.415
0.43843,-51.861
0.43857,-55.241
0.43872,-53.188
0.43887,-53.968
0.43901,-53.316
0.43916,-52.954
0.43931,-49.448
0.43945,-50.5
0.4396,-51.936
0.43975,-49.364
0.43989,-53.172
0.44004,-54.278
0.44019,-55.515
0.44033,-55.641
0.44048,-52.55
0.44062,-52.389
0.44077,-55.133
0.44092,-58.527
0.44106,-56.714
0.44121,-54.085
0.44136,-56.682
0.4415,-54.393
0.44165,-54.288
0.4418,-53.577
0.44194,-49.186
0.44209,-53.441
0.44224,-54.232
0.44238,-53.148
0.44253,-52.734
0.44268,-54.434
0.44282,-54.743
0.44297,-54.083
0.44312,-54.463
0.44326,-56.762
0.44341,-58.086
0.44355,-54.783
0.4437,-51.358
0.44385,-50.797
0.44399,-53.687
0.44414,-53.437
0.44429,-53.474
0.44443,-52.669
0.44458,-53.732
0.44473,-52.818
0.44487,-52.301
0.44502,-55.918
0.44517,-50.532
0.44531,-50.668
0.44546,-52.524
0.44561,-52.411
0.44575,-50.476
0.4459,-51.675
0.44604,-52.446
0.44619,-52.943
0.44634,-53.367
0.44648,-53.82
0.44663,-56.429
0.44678,-54.583
0.44692,-52.651
0.44707,-52.498
0.44722,-54.35
0.44736,-54.345
0.44751,-52.357
0.44766,-53.757
0.4478,-53.897
0.44795,-55.31
0.4481,-54.571
0.44824,-52.751
0.44839,-50.517
0.44854,-52.429
0.44868,-53.087
0.44883,-48.862
0.44897,-54.019
0.44912,-52.983
0.44927,-52.994
0.44941,-55.059
0.44956,-52.462
0.44971,-52.316
0.44985,-54.807
0.45,-53.404
0.45015,-52.521
0.45029,-54.693
0.45044,-55.531
0.45059,-54.441
0.45073,-53.599
0.45088,-58.401
0.45103,-57.765
0.45117,-53.968
0.45132,-53.493
0.45146,-53.119
0.45161,-53.447
0.45176,-57.512
0.4519,-56.314
0.45205,-55.798
0.4522,-54.957
0.45234,-52.235
0.45249,-52.201
0.45264,-52.316
0.45278,-54.525
0.45293,-56.455
0.45308,-50.804
0.45322,-51.762
0.45337,-53.044
0.45352,-53.457
0.45366,-53.756
0.45381,-55.917
0.45396,-55.377
0.4541,-55.729
0.45425,-51.452
0.45439,-54.162
0.45454,-53.461
0.45469,-55.392
0.45483,-50.491
0.45498,-51.568
0.45513,-52.406
0.45527,-57.815
0.45542,-54.988
0.45557,-54.963
0.45571,-56.083
0.45586,-53.532
0.45601,-55.253
0.45615,-56.35
0.4563,-52.568
0.45645,-53.157
0.45659,-55.401
0.45674,-55.843
0.45688,-51.008
0.45703,-52.552
0.45718,-53.805
0.45732,-51.514
0.45747,-55.452
0.45762,-54.73
0.45776,-52.092
0.45791,-53.763
0.45806,-52.565
0.4582,-52.978
0.45835,-56.475
0.4585,-57.76
0.45864,-57.223
0.45879,-54.305
0.45894,-52.276
0.45908,-53.591
0.45923,-54.838
0.45937,-53.132
0.45952,-54.606
0.45967,-54.011
0.45981,-51.182
0.45996,-54.338
0.46011,-53.615
0.46025,-54.123
0.4604,-52.452
0.46055,-52.242
0.46069,-51.84
0.46084,-51.616
0.46099,-51.575
0.46113,-54.807
0.46128,-56.425
0.46143,-54.225
0.46157,-53.564
0.46172,-54.577
0.46187,-55.652
0.46201,-56.541
0.46216,-53.405
0.4623,-53.768
0.46245,-50.005
0.4626,-51.288
0.46274,-55.732
0.46289,-53.914
0.46304,-54.836
0.46318,-55.258
0.46333,-50.971
0.46348,-52.526
0.46362,-56.425
0.46377,-56.232
0.46392,-59.219
0.46406,-55.272
0.46421,-48.846
0.46436,-53.407
0.4645,-53.181
0.46465,-51.363
0.46479,-49.577
0.46494,-54.883
0.46509,-55.149
0.46523,-54.932
0.46538,-55.106
0.46553,-55.02
0.46567,-54.221
0.46582,-52.037
0.46597,-51.668
0.46611,-53.907
0.46626,-52.851
0.46641,-52.626
0.46655,-50.184
0.4667,-51.281
0.46685,-53.597
0.46699,-54.413
0.46714,-55.082
0.46729,-53.03
0.46743,-52.247
0.46758,-54.065
0.46772,-54.73
0.46787,-53.766
0.46802,-52.482
0.46816,-54.617
0.46831,-54.477
0.46846,-55.554
0.4686,-57.02
0.46875,-56.044
0.4689,-55.007
0.46904,-51.476
0.46919,-53.748
0.46934,-57.412
0.46948,-57.173
0.46963,-54.416
0.46978,-50.284
0.46992,-53.432
0.47007,-55.012
0.47021,-52.656
0.47036,-56.095
0.47051,-53.26
0.47065,-53.129
0.4708,-55.153
0.47095,-53.564
0.47109,-51.594
0.47124,-52.993
0.47139,-51.521
0.47153,-54.28
0.47168,-58.777
0.47183,-59.393
0.47197,-53.217
0.47212,-53.186
0.47227,-52.367
0.47241,-53.486
0.47256,-54.535
0.47271,-54.08
0.47285,-53.194
0.473,-53.295
0.47314,-53.156
0.47329,-53.662
0.47344,-52.352
0.47358,-53.105
0.47373,-54.86
0.47388,-54.043
0.47402,-51.696
0.47417,-56.357
0.47432,-56.434
0.47446,-57.17
0.47461,-52.168
0.47476,-50.853
0.4749,-48.025
0.47505,-50.225
0.4752,-52.38
0.47534,-55.559
0.47549,-54.739
0.47563,-52.7
0.47578,-56.512
0.47593,-57.11
0.47607,-50.895
0.47622,-52.029
0.47637,-53.307
0.47651,-55.826
0.47666,-58.206
0.47681,-55.795
0.47695,-50.948
0.4771,-49.856
0.47725,-55.165
0.47739,-52.228
0.47754,-49.8
0.47769,-50.509
0.47783,-54.994
0.47798,-55.726
0.47813,-55.419
0.47827,-50.588
0.47842,-53.076
0.47856,-50.789
0.47871,-51.018
0.47886,-53.393
0.479,-56.428
0.47915,-55.137
0.4793,-53.03
0.47944,-49.008
0.47959,-50.366
0.47974,-49.018
0.47988,-49.041
0.48003,-47.498
0.48018,-48.962
0.48032,-51.679
0.48047,-54.55
0.48062,-53.492
0.48076,-49.333
0.48091,-53.456
0.48105,-53.576
0.4812,-51.934
0.48135,-50.32
0.48149,-51.151
0.48164,-48.071
0.48179,-52.554
0.48193,-55.651
0.48208,-52.587
0.48223,-51.208
0.48237,-52.599
0.48252,-52.105
0.48267,-47.434
0.48281,-51.054
0.48296,-51.262
0.48311,-49.579
0.48325,-52.62
0.4834,-53.745
0.48354,-48.919
0.48369,-52.529
0.48384,-50.001
0.48398,-48.773
0.48413,-53.661
0.48428,-55.043
0.48442,-51.945
0.48457,-50.18
0.48472,-53.699
0.48486,-51.513
0.48501,-53.086
0.48516,-53.305
0.4853,-51.685
0.48545,-55.951
0.4856,-54.73
0.48574,-56.578
0.48589,-54.439
0.48604,-53.442
0.48618,-50.143
0.48633,-54.838
0.48647,-54.537
0.48662,-55.994
0.48677,-53.291
0.48691,-51.053
0.48706,-49.899
0.48721,-49.276
0.48735,-54.024
0.4875,-57.526
0.48765,-55.872
0.48779,-53.059
0.48794,-53.431
0.48809,-54.8
0.48823,-54.868
0.48838,-51.855
0.48853,-49.595
0.48867,-51.216
0.48882,-52.356
0.48896,-52.122
0.48911,-56.212
0.48926,-54.554
0.4894,-52.022
0.48955,-50.662
0.4897,-51.234
0.48984,-56.423
0.48999,-54.327
0.49014,-51.644
0.49028,-50.876
0.49043,-53.941
0.49058,-56.149
0.49072,-52.484
0.49087,-50.338
0.49102,-48.915
0.49116,-50.004
0.49131,-54.509
0.49146,-49.317
0.4916,-52.375
0.49175,-50.087
0.49189,-49.429
0.49204,-49.157
0.49219,-52.203
0.49233,-50.925
0.49248,-50.079
0.49263,-55.196
0.49277,-52.295
0.49292,-50.139
0.49307,-51.482
0.49321,-49.576
0.49336,-47.399
0.49351,-50.121
0.49365,-56.263
0.4938,-51.357
0.49395,-50.557
0.49409,-52.111
0.49424,-54.073
0.49438,-52.255
0.49453,-52.076
0.49468,-52.099
0.49482,-54.18
0.49497,-52.504
0.49512,-52.371
0.49526,-54.076
0.49541,-51.458
0.49556,-51.877
0.4957,-54.782
0.49585,-58.842
0.496,-56.136
0.49614,-51.279
0.49629,-54.891
0.49644,-51.208
0.49658,-50.135
0.49673,-53.472
0.49688,-52.469
0.49702,-54.201
0.49717,-52.354
0.49731,-51.167
0.49746,-53.632
0.49761,-52.217
0.49775,-51.567
0.4979,-55.164
0.49805,-53.76
0.49819,-53.41
0.49834,-54.604
0.49849,-54.547
0.49863,-52.822
0.49878,-54.478
0.49893,-53.99
0.49907,-56.871
0.49922,-56.654
0.49937,-52.117
0.49951,-52.15
0.49966,-58.963
0.4998,-59.135
0.49995,-56.934


==> histplot.csv <==
time,amp
-2,2.54E-24
-1.98,2.10E-23
-1.96,1.66E-22
-1.94,1.27E-21
-1.92,9.23E-21
-1.9,6.46E-20
-1.88,4.33E-19
-1.86,2.79E-18
-1.84,1.72E-17
-1.82,1.02E-16
-1.8,5.76E-16
-1.78,3.14E-15
-1.76,1.64E-14
-1.74,8.19E-14
-1.72,3.93E-13
-1.7,1.81E-12
-1.68,7.97E-12
-1.66,3.37E-11
-1.64,1.37E-10
-1.62,5.33E-10
-1.6,1.99E-09
-1.58,7.12E-09
-1.56,2.44E-08
-1.54,8.04E-08
-1.52,2.54E-07
-1.5,7.68E-07
-1.48,2.23E-06
-1.46,6.21E-06
-1.44,1.66E-05
-1.42,4.24E-05
-1.4,0.00010417
-1.38,0.00024526
-1.36,0.00055379
-1.34,0.0011992
-1.32,0.0024901
-1.3,0.0049589
-1.28,0.0094702
-1.26,0.017344
-1.24,0.030462
-1.22,0.051307
-1.2,0.082872
-1.18,0.12837
-1.16,0.19069
-1.14,0.27165
-1.12,0.3711
-1.1,0.48619
-1.08,0.61084
-1.06,0.73598
-1.04,0.85039
-1.02,0.94229
-1,1.0013
-0.98,1.0204
-0.96,0.99719
-0.94,0.93455
-0.92,0.83993
-0.9,0.72394
-0.88,0.59837
-0.86,0.4743
-0.84,0.36054
-0.82,0.26283
-0.8,0.18374
-0.78,0.12319
-0.76,0.079211
-0.74,0.048868
-0.72,0.028973
-0.7,0.016621
-0.68,0.0094914
-0.66,0.0059681
-0.64,0.0051696
-0.62,0.0069542
-0.6,0.011948
-0.58,0.021604
-0.56,0.038248
-0.54,0.065045
-0.52,0.10576
-0.5,0.16424
-0.48,0.24353
-0.46,0.34474
-0.44,0.46593
-0.42,0.60122
-0.4,0.74066
-0.38,0.87114
-0.36,0.97821
-0.34,1.0487
-0.32,1.0734
-0.3,1.0489
-0.28,0.97858
-0.26,0.87163
-0.24,0.74123
-0.22,0.60179
-0.2,0.46646
-0.18,0.3452
-0.16,0.24389
-0.14,0.16452
-0.12,0.10595
-0.1,0.065154
-0.08,0.038273
-0.06,0.021521
-0.04,0.011697
-0.02,0.0064188
0,0.0041575
0.02,0.0041993
0.04,0.0066154
0.06,0.012291
0.08,0.023006
0.1,0.041517
0.12,0.071512
0.14,0.11732
0.16,0.18323
0.18,0.27241
0.2,0.38551
0.22,0.51931
0.24,0.66589
0.26,0.81277
0.28,0.9443
0.3,1.0443
0.32,1.0994
0.34,1.1017
0.36,1.0508
0.38,0.95411
0.4,0.82461
0.42,0.67839
0.44,0.53125
0.46,0.396
0.48,0.28098
0.5,0.18978
0.52,0.12201
0.54,0.074675
0.56,0.043516
0.58,0.024172
0.6,0.012868
0.62,0.0067305
0.64,0.0038374
0.66,0.003122
0.68,0.0042705
0.7,0.0076698
0.72,0.014431
0.74,0.026457
0.76,0.046495
0.78,0.078053
0.8,0.12508
0.82,0.19131
0.84,0.27926
0.86,0.38907
0.88,0.51735
0.9,0.65656
0.92,0.79523
0.94,0.91929
0.96,1.0143
0.98,1.068
1,1.0733
1.02,1.0295
1.04,0.94247
1.06,0.82344
1.08,0.68665
1.1,0.54648
1.12,0.41509
1.14,0.30092
1.16,0.2082
1.18,0.13749
1.2,0.086652
1.22,0.052122
1.24,0.029923
1.26,0.016395
1.28,0.0085737
1.3,0.0042791
1.32,0.0020383
1.34,0.00092668
1.36,0.00040208
1.38,0.00016651
1.4,6.58E-05
1.42,2.48E-05
1.44,8.94E-06
1.46,3.07E-06
1.48,1.01E-06
1.5,3.15E-07
1.52,9.42E-08
1.54,2.68E-08
1.56,7.31E-09
1.58,1.90E-09
1.6,4.70E-10
1.62,1.11E-10
1.64,2.51E-11
1.66,5.41E-12
1.68,1.11E-12
1.7,2.18E-13
1.72,4.09E-14
1.74,7.32E-15
1.76,1.25E-15
1.78,2.03E-16
1.8,3.16E-17
1.82,4.69E-18
1.84,6.64E-19
1.86,8.97E-20
1.88,1.16E-20
1.9,1.42E-21
1.92,1.67E-22
1.94,1.88E-23
1.96,2.01E-24
1.98,2.05E-25
2,2.00E-26

